"Bring Your Own Greedy"+Max: Near-Optimal $1/2$-Approximations for Submodular Knapsack

The problem of selecting a small-size representative summary of a large dataset is a cornerstone of machine learning, optimization and data science. Motivated by applications to recommendation systems and other scenarios with query-limited access to vast amounts of data, we propose a new rigorous algorithmic framework for a standard formulation of this problem as a submodular maximization subject to a linear (knapsack) constraint. Our framework is based on augmenting all partial Greedy solutions with the best additional item. It can be instantiated with negligible overhead in any model of computation, which allows the classic \greedy algorithm and its variants to be implemented. We give such instantiations in the offline (Greedy+Max), multi-pass streaming (Sieve+Max) and distributed (Distributed+Max) settings. Our algorithms give ($1/2-\epsilon$)-approximation with most other key parameters of interest being near-optimal. Our analysis is based on a new set of first-order linear differential inequalities and their robust approximate versions. Experiments on typical datasets (movie recommendations, influence maximization) confirm scalability and high quality of solutions obtained via our framework. Instance-specific approximations are typically in the 0.6-0.7 range and frequently beat even the $(1-1/e) \approx 0.63$ worst-case barrier for polynomial-time algorithms.

==> experiments/data/com-dblp_raw.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0310038
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0320001
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0325097
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0330081
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0329984
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0310118
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0296164
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0310414
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0309561
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0296197
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0290321
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0310352
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0297637
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0290327
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.029035
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0310101
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0288796
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.031026
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0300158
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0299992
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0299622
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0310027
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0400919
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0309624
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0309994
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.032017
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0320006
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0320069
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0319983
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0314982
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0304982
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0334996
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0340002
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0330002
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0399968
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0355033
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0409987
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0389973
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0320006
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0294992
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0634977
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0630608
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0639392
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.064
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0650007
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0642776
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0644403
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0645507
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0649478
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0654984
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0615737
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.062497
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0626648
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0679965
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0645598
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0630033
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0625505
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0619634
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0634994
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0626062
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1041858
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.102928
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1019961
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1025588
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1045157
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1054362
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1059994
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1025491
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1050795
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1015063
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1015069
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1055847
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1013163
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1039947
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1049981
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1080031
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1105414
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.106459
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1034963
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1030002
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1029996
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.103543
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.10195
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1039571
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1034997
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1069983
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1034975
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1045003
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1030634
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.102053
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0624328
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0609997
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0609991
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0620607
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0609394
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0615401
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.061456
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0635602
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0615088
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0659689
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1644966
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1435921
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1425499
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.140168
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1444979
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1425022
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1420658
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.142501
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1399945
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1396737
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1339363
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1309992
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1289967
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.128999
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1325608
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1310003
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1374401
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1369976
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1350008
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1335621
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2139984
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2169998
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2124994
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2091714
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2120017
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2129954
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2139985
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2114982
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2111767
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.211212
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.214957
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2155458
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2104958
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2120579
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2161744
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2135581
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.212
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2114998
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2121194
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2114965
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.218095
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2169965
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2092846
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2219987
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.222001
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2149974
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2110009
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2109987
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2100595
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.211154
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0764843
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729987
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0740005
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0740017
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729992
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0719998
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0722261
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729816
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0726869
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729987
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1880497
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.2235825
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.2014994
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.2005601
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1891402
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1863043
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.191442
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1904959
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1860603
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.188511
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1544876
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1555008
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1580453
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1580016
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1559979
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.155503
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1534527
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1530636
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1544551
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1600666
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3671775
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3675006
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.371996
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3684996
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.365501
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3831098
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3829978
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3682374
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3694468
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3650982
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3709492
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3669289
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3794951
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3832572
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.36906
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3670529
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3724556
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3657843
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3689097
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3749997
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3690008
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3791059
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3714982
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3695617
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3894779
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3699986
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3693626
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3876194
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3694735
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.367603
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0944959
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0914984
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0905
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0935607
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0899425
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0904994
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0909983
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0905001
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0930514
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0909489
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2589993
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2660017
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2679945
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2579997
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2675013
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2725183
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2547093
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2541848
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.260455
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2584952
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1909999
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1981418
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1915142
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1980258
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1934997
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1926588
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1914966
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1924961
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1990787
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1924296
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5780015
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5774969
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5914586
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5705001
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5785642
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.56561
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.603626
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5795705
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5754961
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5724987
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5773297
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5839402
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5756542
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5877079
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5734982
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5750006
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5862823
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5964591
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5715481
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5909994
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.6080992
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5845005
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5826493
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5736353
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5746713
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5715332
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5839948
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5806241
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.571994
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5934952
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1034997
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1036784
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1050578
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1034394
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1039992
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1044992
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1039998
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1059993
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1029985
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1042887
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3121665
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3107983
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3150622
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3249397
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3255604
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3164985
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.312914
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3139989
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3280015
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3164906
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.219499
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2179989
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2185006
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2221768
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2214952
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2195013
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2175819
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2229152
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.219346
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2175511
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.830049
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8403521
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8229965
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8210628
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8632698
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8284543
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8460387
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.849431
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.829356
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8310002
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.840987
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8314934
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8356502
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8570001
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8335351
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8269997
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8297531
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.83588
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8438787
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8285095
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8494572
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8319547
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8941042
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.9535092
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.9033992
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8471287
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8466787
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8399948
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8297173
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8469961
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1149992
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1135497
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1135008
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1144963
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1139991
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1144998
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1134985
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1140071
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1180485
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1149958
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3719994
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3920027
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3940552
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3713389
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3794974
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3724977
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3879994
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3882161
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3758286
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3724977
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2459984
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2459979
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2395689
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2415059
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2560456
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2399762
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2510001
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2404984
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2411765
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2619955
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1293068
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1577142
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1530926
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.6273794
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2612339
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.3125402
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2723807
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1489203
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2331774
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1262501
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1453922
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.2338566
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1517648
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.174608
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1579777
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1500393
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1336946
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1299979
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1254992
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1274187
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1294058
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.154496
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1210733
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1387367
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.125997
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1289677
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2011353
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.136981
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.190624
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.3528414
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1219818
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1224989
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1239996
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1325034
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1330972
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1221337
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.119952
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1211211
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1245588
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1239979
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4378551
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4260006
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4284991
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4255564
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4279957
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.535047
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.5918215
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4971351
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4374967
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.5601191
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.5505446
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.464672
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2791834
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2771451
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.260471
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2571413
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.255971
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2631578
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2569387
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2745044
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4849512
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5313486
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.7942265
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.8373069
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4989891
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4809968
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5181595
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4980982
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5479647
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5827773
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5160859
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.6491303
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.653154
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5074405
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.520447
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5804671
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.613313
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5252974
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.6509018
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.643409
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,2.027425
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5575778
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.8193623
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.6872806
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.8343668
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,2.1800636
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5855182
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.591297
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5230947
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.7226757
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1400019
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1490278
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1960432
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1820342
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1865268
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.2000373
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.168526
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1550399
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1540153
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1601292
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.6639697
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.6058475
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.6100835
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.5216884
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.5051484
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4929424
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4844955
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4920606
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4868524
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4831773
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2769977
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2699965
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2704993
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2689997
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2809982
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2784996
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.3175015
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2880057
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2696017
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2669665
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.2621105
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1313707
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9815015
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.983381
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9758114
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9494604
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9637458
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.946591
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.6424624
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.068517
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.203045
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.2686891
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,3.7083755
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.8020698
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.8728562
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.0506351
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9386066
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9021204
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9237706
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9964968
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0357957
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1457789
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1702258
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0587811
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0541508
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0946432
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.3053113
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0793601
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1275449
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1557954
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1749943
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1645056
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1690238
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1599693
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1571123
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.153988
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1484965
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1522523
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1734992
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1536547
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3271732
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.309999
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3175419
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3766563
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.4277147
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.5597942
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.6081316
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.488881
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.6108776
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.4242183
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3652154
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3381272
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3227535
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3024948
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3770016
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3729995
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3425378
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3344265
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3178656
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3147965
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.7783591
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6153212
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.6094935
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.8465985
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.3977757
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.2757588
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.2296087
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.7635202
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.8688904
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.594179
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.7979164
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.8215418
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.6128596
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.7278481
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.7429179
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.6038917
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.5781114
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.9764145
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.9796912
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.6968732
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.8861482
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6133494
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.7300792
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.7098717
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.2951778
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.8617053
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6636763
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.1348318
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.130613
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6009061
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1574946
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1615003
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1599989
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1584999
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1560002
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1534988
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1495376
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1484971
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1514986
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1470003
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4559999
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.5415602
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.5475016
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4936051
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4764987
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4765054
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4694985
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.457182
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4685876
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4490065
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3492148
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3266771
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3164957
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3304995
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3412242
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3274952
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3209997
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3063194
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3411212
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3099683


==> experiments/data/com-dblp_raw_all.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0320324
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0344997
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0350362
-
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0300003
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0640569
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0624594
BranchingMRT_1e-008_1_0.001,0,317080,1.6,204078,9.461334679e-006,1.526315789,1,0.0659997
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.107652
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1027021
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1025075
-
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0620391
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1407244
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1346378
-
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2156403
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2176439
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2136838
-
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.074512
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1845965
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1516009
-
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3699383
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3675626
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3665619
-
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0900506
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2570816
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1905118
-
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5696741
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5856929
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5741564
-
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1124694
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3404419
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2162166
-
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8666421
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8225276
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.825652
-
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1151176
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3709976
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2395649
-
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1125087
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1240007
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1125115
-
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1295577
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4283945
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2520469
-
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4711135
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.4785438
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4761465
-
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.133615
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4742202
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2662031
-
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9477697
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.8855435
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.8710436
-
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1363593
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.2869903
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.2874983
-
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.3094011
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.3390773
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.3126819
-
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1440154
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4068143
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.2890025
-


==> experiments/data/com-dblp_raw_base.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
GreedyPP(0_0_0),0,317080,1.6,102039,6.307556453e-006,1,1,0.0310619
GreedyPP(0_1_0),0,317080,1.6,102039,9.461334679e-006,1.526315789,1,0.0309999
GreedyPP(0_0_1),0,317080,1.6,102039,9.461334679e-006,1.526315789,1,0.0300021
SievePP(1e-008_1.5_0.001_0),0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0300407
SievePP(1e-008_1.5_0.001_1),0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0644426
GreedyPP(0_0_0),1,317080,2.6,288864,1.261511291e-005,2,2,0.1050596
GreedyPP(0_1_0),1,317080,2.6,288864,1.576889113e-005,2.578947368,1,0.0999811
GreedyPP(0_0_1),1,317080,2.6,288864,1.261511291e-005,2,2,0.1019574
SievePP(1e-008_1.5_0.001_0),1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0715014
SievePP(1e-008_1.5_0.001_1),1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1446537
GreedyPP(0_0_0),2,317080,3.6,501232,1.892266936e-005,3,3,0.2125147
GreedyPP(0_1_0),2,317080,3.6,501232,2.207644758e-005,3.526315789,3,0.2075597
GreedyPP(0_0_1),2,317080,3.6,501232,1.892266936e-005,3,3,0.2069829
SievePP(1e-008_1.5_0.001_0),2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0710605
SievePP(1e-008_1.5_0.001_1),2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1834992
GreedyPP(0_0_0),3,317080,4.6,745681,2.523022581e-005,4,4,0.360501
GreedyPP(0_1_0),3,317080,4.6,745681,2.838400404e-005,4.578947368,3,0.3621741
GreedyPP(0_0_1),3,317080,4.6,745681,2.523022581e-005,4,4,0.3601409
SievePP(1e-008_1.5_0.001_0),3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0910331
SievePP(1e-008_1.5_0.001_1),3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2479975
GreedyPP(0_0_0),4,317080,5.6,1008875,3.153778226e-005,5,5,0.5704933
GreedyPP(0_1_0),4,317080,5.6,1008875,3.469156049e-005,5.578947368,4,0.5746081
GreedyPP(0_0_1),4,317080,5.6,1008875,3.153778226e-005,5,5,0.5739977
SievePP(1e-008_1.5_0.001_0),4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.104039
SievePP(1e-008_1.5_0.001_1),4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3044603
GreedyPP(0_0_0),5,317080,6.6,1284067,3.784533872e-005,6,6,0.8784831
GreedyPP(0_1_0),5,317080,6.6,1284067,4.099911694e-005,6.578947368,5,0.8311663
GreedyPP(0_0_1),5,317080,6.6,1284067,3.784533872e-005,6,6,0.8309973
SievePP(1e-008_1.5_0.001_0),5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.121501
SievePP(1e-008_1.5_0.001_1),5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3795008
GreedyPP(0_0_0),6,317080,7.6,1567778,4.415289517e-005,7,7,1.1456191
GreedyPP(0_1_0),6,317080,7.6,1567778,4.730667339e-005,7.578947368,6,1.1191561
GreedyPP(0_0_1),6,317080,7.6,1567778,4.415289517e-005,7,7,1.1192744
SievePP(1e-008_1.5_0.001_0),6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1195002
SievePP(1e-008_1.5_0.001_1),6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4195192
GreedyPP(0_0_0),7,317080,8.6,1857757,5.046045162e-005,8,8,1.4778747
GreedyPP(0_1_0),7,317080,8.6,1857757,5.361422985e-005,8.578947368,7,1.4784414
GreedyPP(0_0_1),7,317080,8.6,1857757,5.046045162e-005,8,8,1.4576274
SievePP(1e-008_1.5_0.001_0),7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1265688
SievePP(1e-008_1.5_0.001_1),7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4639324
GreedyPP(0_0_0),8,317080,9.6,2152454,5.676800807e-005,9,9,1.8488359
GreedyPP(0_1_0),8,317080,9.6,2152454,5.99217863e-005,9.578947368,8,1.8857341
GreedyPP(0_0_1),8,317080,9.6,2152454,5.676800807e-005,9,9,1.8527351
SievePP(1e-008_1.5_0.001_0),8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1325022
SievePP(1e-008_1.5_0.001_1),8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.2780656
GreedyPP(0_0_0),9,317080,10.6,2450636,6.307556453e-005,10,10,2.2792255
GreedyPP(0_1_0),9,317080,10.6,2450636,6.622934275e-005,10.57894737,9,2.4073223
GreedyPP(0_0_1),9,317080,10.6,2450636,6.307556453e-005,10,10,2.2746812
SievePP(1e-008_1.5_0.001_0),9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1365544
SievePP(1e-008_1.5_0.001_1),9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4094949
GreedyPP(0_0_0),10,317080,11.6,2751591,6.938312098e-005,11,11,2.7522903
GreedyPP(0_1_0),10,317080,11.6,2751591,7.253689921e-005,11.57894737,10,2.7494789
GreedyPP(0_0_1),10,317080,11.6,2751591,6.938312098e-005,11,11,2.7876507
SievePP(1e-008_1.5_0.001_0),10,317080,11.6,300968,6.938312098e-005,11.42105263,3,0.1413633
SievePP(1e-008_1.5_0.001_1),10,317080,11.6,601933,6.938312098e-005,11.42105263,3,0.5140259
GreedyPP(0_0_0),11,317080,12.6,3054691,7.569067743e-005,12,12,3.3023117
GreedyPP(0_1_0),11,317080,12.6,3054691,7.884445566e-005,12.57894737,11,3.3037179
GreedyPP(0_0_1),11,317080,12.6,3054691,7.569067743e-005,12,12,3.2901067
SievePP(1e-008_1.5_0.001_0),11,317080,12.6,303115,7.253689921e-005,11.94736842,3,0.1424947
SievePP(1e-008_1.5_0.001_1),11,317080,12.6,606226,7.569067743e-005,12.57894737,1,0.5941875
GreedyPP(0_0_0),12,317080,13.6,3358718,8.199823388e-005,13,13,3.9355017
GreedyPP(0_1_0),12,317080,13.6,3358718,8.515201211e-005,13.57894737,12,3.910776
GreedyPP(0_0_1),12,317080,13.6,3358718,8.199823388e-005,13,13,3.9237996
SievePP(1e-008_1.5_0.001_0),12,317080,13.6,304044,8.199823388e-005,13.47368421,4,0.1675008
SievePP(1e-008_1.5_0.001_1),12,317080,13.6,608083,8.199823388e-005,13.47368421,4,0.7080678
GreedyPP(0_0_0),13,317080,14.6,3664349,8.830579034e-005,14,14,4.5032182
GreedyPP(0_1_0),13,317080,14.6,3664349,9.145956856e-005,14.57894737,13,4.4556369
GreedyPP(0_0_1),13,317080,14.6,3664349,8.830579034e-005,14,14,4.502511
SievePP(1e-008_1.5_0.001_0),13,317080,14.6,305650,8.830579034e-005,14.47368421,5,0.1594579
SievePP(1e-008_1.5_0.001_1),13,317080,14.6,611294,8.830579034e-005,14.47368421,5,0.7620377
GreedyPP(0_0_0),14,317080,15.6,3971369,9.461334679e-005,15,15,5.6242005
GreedyPP(0_1_0),14,317080,15.6,3971369,9.776712502e-005,15.57894737,14,5.1010813
GreedyPP(0_0_1),14,317080,15.6,3971369,9.461334679e-005,15,15,5.0477013
SievePP(1e-008_1.5_0.001_0),14,317080,15.6,307040,9.461334679e-005,15.52631579,5,0.1550542
SievePP(1e-008_1.5_0.001_1),14,317080,15.6,614074,9.461334679e-005,15.52631579,5,0.7651603
GreedyPP(0_0_0),15,317080,16.6,4279679,0.0001009209032,16,16,5.805581
GreedyPP(0_1_0),15,317080,16.6,4279679,0.0001040746815,16.57894737,15,5.778507
GreedyPP(0_0_1),15,317080,16.6,4279679,0.0001009209032,16,16,5.821465
SievePP(1e-008_1.5_0.001_0),15,317080,16.6,308332,0.0001009209032,16.52631579,6,0.1575931
SievePP(1e-008_1.5_0.001_1),15,317080,16.6,616657,0.0001009209032,16.52631579,6,0.8807529
GreedyPP(0_0_0),16,317080,17.6,4589070,0.0001072284597,17,17,6.5256518
GreedyPP(0_1_0),16,317080,17.6,4589070,0.0001103822379,17.57894737,16,6.5091096
GreedyPP(0_0_1),16,317080,17.6,4589070,0.0001072284597,17,17,6.4756236
SievePP(1e-008_1.5_0.001_0),16,317080,17.6,309415,0.0001040746815,17,7,0.1590318
SievePP(1e-008_1.5_0.001_1),16,317080,17.6,618822,0.0001072284597,17.52631579,7,0.910908
GreedyPP(0_0_0),17,317080,18.6,4899319,0.0001135360161,18,18,7.285427
GreedyPP(0_1_0),17,317080,18.6,4899319,0.0001166897944,18.57894737,17,7.4393439
GreedyPP(0_0_1),17,317080,18.6,4899319,0.0001135360161,18,18,7.6817065
SievePP(1e-008_1.5_0.001_0),17,317080,18.6,310276,0.0001135360161,18.57894737,7,0.1675355
SievePP(1e-008_1.5_0.001_1),17,317080,18.6,620542,0.0001135360161,18.57894737,7,0.972253
GreedyPP(0_0_0),18,317080,19.6,5210322,0.0001198435726,19,19,8.5317924
GreedyPP(0_1_0),18,317080,19.6,5210322,0.0001229973508,19.57894737,18,8.2777652
GreedyPP(0_0_1),18,317080,19.6,5210322,0.0001198435726,19,19,8.2272939
SievePP(1e-008_1.5_0.001_0),18,317080,19.6,311026,0.0001166897944,19.21052632,5,0.1634641
SievePP(1e-008_1.5_0.001_1),18,317080,19.6,622047,0.0001166897944,19.21052632,5,0.9375394
GreedyPP(0_0_0),19,317080,20.6,5521969,0.0001261511291,20,20,9.0835732
GreedyPP(0_1_0),19,317080,20.6,5521969,0.0001293049073,20.57894737,19,9.0997643
GreedyPP(0_0_1),19,317080,20.6,5521969,0.0001261511291,20,20,9.1211796
SievePP(1e-008_1.5_0.001_0),19,317080,20.6,311691,0.0001261511291,20.57894737,9,0.164678
SievePP(1e-008_1.5_0.001_1),19,317080,20.6,623357,0.0001261511291,20.57894737,9,1.0375251
GreedyPP(0_0_0),20,317080,21.6,5834150,0.0001324586855,21,21,10.0255323
GreedyPP(0_1_0),20,317080,21.6,5834150,0.0001356124637,21.57894737,20,10.0321076
GreedyPP(0_0_1),20,317080,21.6,5834150,0.0001324586855,21,21,10.0460271
SievePP(1e-008_1.5_0.001_0),20,317080,21.6,312207,0.0001293049073,21.26315789,6,0.162502
SievePP(1e-008_1.5_0.001_1),20,317080,21.6,624408,0.0001293049073,21.26315789,6,1.0401744
GreedyPP(0_0_0),21,317080,22.6,6146813,0.000138766242,22,22,11.2219259
GreedyPP(0_1_0),21,317080,22.6,6146813,0.0001419200202,22.57894737,21,10.9512223
GreedyPP(0_0_1),21,317080,22.6,6146813,0.000138766242,22,22,11.1013635
SievePP(1e-008_1.5_0.001_0),21,317080,22.6,312702,0.0001324586855,21.63157895,9,0.1685032
SievePP(1e-008_1.5_0.001_1),21,317080,22.6,625386,0.0001356124637,22.57894737,1,1.1546013
GreedyPP(0_0_0),22,317080,23.6,6459745,0.0001450737984,23,23,12.354629
GreedyPP(0_1_0),22,317080,23.6,6459745,0.0001482275766,23.57894737,22,12.0398296
GreedyPP(0_0_1),22,317080,23.6,6459745,0.0001450737984,23,23,11.9631383
SievePP(1e-008_1.5_0.001_0),22,317080,23.6,312976,0.000138766242,22.63157895,10,0.1645392
SievePP(1e-008_1.5_0.001_1),22,317080,23.6,625930,0.0001419200202,23.15789474,10,1.1706678
GreedyPP(0_0_0),23,317080,24.6,6773073,0.0001513813549,24,24,13.1135252
GreedyPP(0_1_0),23,317080,24.6,6773073,0.0001545351331,24.57894737,23,13.0646309
GreedyPP(0_0_1),23,317080,24.6,6773073,0.0001513813549,24,24,13.0533214
SievePP(1e-008_1.5_0.001_0),23,317080,24.6,313375,0.0001450737984,23.84210526,7,0.1695904
SievePP(1e-008_1.5_0.001_1),23,317080,24.6,626726,0.0001482275766,24.36842105,7,1.2229311
GreedyPP(0_0_0),24,317080,25.6,7086757,0.0001576889113,25,25,14.4811442
GreedyPP(0_1_0),24,317080,25.6,7086757,0.0001608426895,25.57894737,24,15.4452137
GreedyPP(0_0_1),24,317080,25.6,7086757,0.0001576889113,25,25,14.1364139
SievePP(1e-008_1.5_0.001_0),24,317080,25.6,313738,0.0001545351331,25.21052632,11,0.1695062
SievePP(1e-008_1.5_0.001_1),24,317080,25.6,627446,0.0001545351331,25.21052632,11,1.2889074
GreedyPP(0_0_0),25,317080,26.6,7400722,0.0001639964678,26,26,15.3387455
GreedyPP(0_1_0),25,317080,26.6,7400722,0.000167150246,26.57894737,25,15.4825039
GreedyPP(0_0_1),25,317080,26.6,7400722,0.0001639964678,26,26,15.6357187
SievePP(1e-008_1.5_0.001_0),25,317080,26.6,314023,0.0001576889113,25.78947368,10,0.1984996
SievePP(1e-008_1.5_0.001_1),25,317080,26.6,628013,0.0001608426895,26.31578947,10,1.5170758
GreedyPP(0_0_0),26,317080,27.6,7714948,0.0001703040242,27,27,17.9198823
GreedyPP(0_1_0),26,317080,27.6,7714948,0.0001734578024,27.57894737,26,16.4233046
GreedyPP(0_0_1),26,317080,27.6,7714948,0.0001703040242,27,27,16.4048289
SievePP(1e-008_1.5_0.001_0),26,317080,27.6,314283,0.0001639964678,26.68421053,13,0.1719967
SievePP(1e-008_1.5_0.001_1),26,317080,27.6,628535,0.000167150246,27.47368421,8,1.4164996
GreedyPP(0_0_0),27,317080,28.6,8029437,0.0001766115807,28,28,17.8081171
GreedyPP(0_1_0),27,317080,28.6,8029437,0.0001797653589,28.57894737,27,18.8962705
GreedyPP(0_0_1),27,317080,28.6,8029437,0.0001766115807,28,28,20.6011007
SievePP(1e-008_1.5_0.001_0),27,317080,28.6,314545,0.0001703040242,27.78947368,12,0.1799874
SievePP(1e-008_1.5_0.001_1),27,317080,28.6,629061,0.0001734578024,28.31578947,12,1.4775067
GreedyPP(0_0_0),28,317080,29.6,8344151,0.0001829191371,29,29,19.80013
GreedyPP(0_1_0),28,317080,29.6,8344151,0.0001860729154,29.57894737,28,22.9488307
GreedyPP(0_0_1),28,317080,29.6,8344151,0.0001829191371,29,29,19.3626753
SievePP(1e-008_1.5_0.001_0),28,317080,29.6,314746,0.0001639964678,29.31578947,3,0.1795823
SievePP(1e-008_1.5_0.001_1),28,317080,29.6,629488,0.0001766115807,29.42105263,1,0.8081273
GreedyPP(0_0_0),29,317080,30.6,8659051,0.0001892266936,30,30,21.4529443
GreedyPP(0_1_0),29,317080,30.6,8659051,0.0001923804718,30.57894737,29,25.7607378
GreedyPP(0_0_1),29,317080,30.6,8659051,0.0001892266936,30,30,20.5787627
SievePP(1e-008_1.5_0.001_0),29,317080,30.6,314934,0.0001703040242,30.31578947,4,0.1740465
SievePP(1e-008_1.5_0.001_1),29,317080,30.6,629863,0.0001829191371,30.47368421,1,0.8994807
GreedyPP(0_0_0),30,317080,31.6,8974131,0.00019553425,31,31,21.965985
GreedyPP(0_1_0),30,317080,31.6,8974131,0.0001986880283,31.57894737,30,21.9644837
GreedyPP(0_0_1),30,317080,31.6,8974131,0.00019553425,31,31,21.8681605
SievePP(1e-008_1.5_0.001_0),30,317080,31.6,315115,0.0001766115807,31.36842105,4,0.1755575
SievePP(1e-008_1.5_0.001_1),30,317080,31.6,630225,0.0001892266936,31.52631579,1,1.1491769
GreedyPP(0_0_0),31,317080,32.6,9289346,0.0002018418065,32,32,23.7297948
GreedyPP(0_1_0),31,317080,32.6,9289346,0.0002049955847,32.57894737,31,25.1037261
GreedyPP(0_0_1),31,317080,32.6,9289346,0.0002018418065,32,32,24.0451641
SievePP(1e-008_1.5_0.001_0),31,317080,32.6,315251,0.0001829191371,32.42105263,4,0.1755364
SievePP(1e-008_1.5_0.001_1),31,317080,32.6,630497,0.00019553425,32.57894737,1,1.3123008
GreedyPP(0_0_0),32,317080,33.6,9604668,0.0002081493629,33,33,24.9717843
GreedyPP(0_1_0),32,317080,33.6,9604668,0.0002113031412,33.57894737,32,25.2013002
GreedyPP(0_0_1),32,317080,33.6,9604668,0.0002081493629,33,33,24.9452809
SievePP(1e-008_1.5_0.001_0),32,317080,33.6,315360,0.0001892266936,33.42105263,5,0.1755603
SievePP(1e-008_1.5_0.001_1),32,317080,33.6,630714,0.0002018418065,33.57894737,2,1.4186904
GreedyPP(0_0_0),33,317080,34.6,9920130,0.0002144569194,34,34,26.8029306
GreedyPP(0_1_0),33,317080,34.6,9920130,0.0002176106976,34.57894737,33,27.8977058
GreedyPP(0_0_1),33,317080,34.6,9920130,0.0002144569194,34,34,27.4953579
SievePP(1e-008_1.5_0.001_0),33,317080,34.6,315501,0.00019553425,34.47368421,5,0.1780002
SievePP(1e-008_1.5_0.001_1),33,317080,34.6,630996,0.0002081493629,34.57894737,3,1.5060388
GreedyPP(0_0_0),34,317080,35.6,10235713,0.0002207644758,35,35,31.2407288
GreedyPP(0_1_0),34,317080,35.6,10235713,0.0002239182541,35.57894737,34,28.4974457
GreedyPP(0_0_1),34,317080,35.6,10235713,0.0002207644758,35,35,33.0167333
SievePP(1e-008_1.5_0.001_0),34,317080,35.6,315626,0.0002018418065,35.42105263,7,0.2090462
SievePP(1e-008_1.5_0.001_1),34,317080,35.6,631243,0.0002113031412,35.10526316,3,2.4130743
GreedyPP(0_0_0),35,317080,36.6,10551423,0.0002270720323,36,36,36.5376787
GreedyPP(0_1_0),35,317080,36.6,10551423,0.0002302258105,36.57894737,35,36.7062371
GreedyPP(0_0_1),35,317080,36.6,10551423,0.0002270720323,36,36,35.0136607
SievePP(1e-008_1.5_0.001_0),35,317080,36.6,315754,0.0002081493629,36.42105263,8,0.2025683
SievePP(1e-008_1.5_0.001_1),35,317080,36.6,631499,0.0002176106976,36.26315789,1,1.8385385
GreedyPP(0_0_0),36,317080,37.6,10867230,0.0002333795887,37,37,36.9139977
GreedyPP(0_1_0),36,317080,37.6,10867230,0.000236533367,37.57894737,36,38.4953988
GreedyPP(0_0_1),36,317080,37.6,10867230,0.0002333795887,37,37,46.5558564
SievePP(1e-008_1.5_0.001_0),36,317080,37.6,315857,0.0002144569194,37.42105263,9,0.492097
SievePP(1e-008_1.5_0.001_1),36,317080,37.6,631700,0.0002239182541,37.21052632,3,6.0657339
GreedyPP(0_0_0),37,317080,38.6,11183125,0.0002396871452,38,38,47.9426736
GreedyPP(0_1_0),37,317080,38.6,11183125,0.0002428409234,38.57894737,37,39.6788331
GreedyPP(0_0_1),37,317080,38.6,11183125,0.0002396871452,38,38,37.2540886
SievePP(1e-008_1.5_0.001_0),37,317080,38.6,315941,0.0002207644758,38.52631579,8,0.2045605
SievePP(1e-008_1.5_0.001_1),37,317080,38.6,631873,0.0002302258105,38.31578947,2,1.9340606
GreedyPP(0_0_0),38,317080,39.6,11499096,0.0002459947017,39,39,37.8896037
GreedyPP(0_1_0),38,317080,39.6,11499096,0.0002491484799,39.57894737,38,37.8714652
GreedyPP(0_0_1),38,317080,39.6,11499096,0.0002459947017,39,39,38.8297725
SievePP(1e-008_1.5_0.001_0),38,317080,39.6,316021,0.0002270720323,39.47368421,10,0.2010511
SievePP(1e-008_1.5_0.001_1),38,317080,39.6,632030,0.000236533367,39.36842105,2,2.0448296
GreedyPP(0_0_0),39,317080,40.6,11815135,0.0002523022581,40,40,40.6472188
GreedyPP(0_1_0),39,317080,40.6,11815135,0.0002554560363,40.57894737,39,40.4593523
GreedyPP(0_0_1),39,317080,40.6,11815135,0.0002523022581,40,40,40.5083234
SievePP(1e-008_1.5_0.001_0),39,317080,40.6,316090,0.0002302258105,40,10,0.1996175
SievePP(1e-008_1.5_0.001_1),39,317080,40.6,632168,0.0002428409234,40.47368421,1,2.0335867


==> experiments/data/com-dblp_raw_fase.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0434973
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0415021
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0379984
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0354987
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.072035
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0715577
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1280006
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1609967
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1230024
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0685568
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1569428
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1444973
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2379595
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2560001
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2309991
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0824969
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.2090167
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1677375
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.4354971
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.4050035
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.4130152
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.1314993
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2814993
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2129989
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.6400582
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.6186657
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.6486638
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1154948
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3401057
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2719944
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.9035568
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.9222972
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.9269268
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.123507
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.4195437
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2630008
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2857126
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.3047596
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.3076319
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1325011
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4956502
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.3010009
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.6506117
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.6496997
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.6775605
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1860017
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.5385724
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.3009941
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0937848
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.1486199
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0875003
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1574952
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3123673
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3159889
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6006143
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.5919103
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6032488
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1513097
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4400801
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3465052


==> experiments/data/com-dblp_raw_old.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
GreedyPP(0_0_0),0,317080,1.6,102039,6.307556453e-006,1,1,0.0629976
GreedyPP(0_1_0),0,317080,1.6,102039,9.461334679e-006,1.526315789,1,0.039003
GreedyPP(0_0_1),0,317080,1.6,102039,9.461334679e-006,1.526315789,1,0.0559986
SievePP(1e-008_1_0.001_0),0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0309988
SievePP(1e-008_1_0.001_1),0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0659985
GreedyPP(0_0_0),1,317080,2.6,288864,1.261511291e-005,2,2,0.1189946
GreedyPP(0_1_0),1,317080,2.6,288864,1.576889113e-005,2.578947368,1,0.1020023
GreedyPP(0_0_1),1,317080,2.6,288864,1.261511291e-005,2,2,0.1570026
SievePP(1e-008_1_0.001_0),1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.1209936
SievePP(1e-008_1_0.001_1),1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1989985
GreedyPP(0_0_0),2,317080,3.6,501232,1.892266936e-005,3,3,0.3509926
GreedyPP(0_1_0),2,317080,3.6,501232,2.207644758e-005,3.526315789,3,0.2510007
GreedyPP(0_0_1),2,317080,3.6,501232,1.892266936e-005,3,3,0.3060355
SievePP(1e-008_1_0.001_0),2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.1029661
SievePP(1e-008_1_0.001_1),2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.3120027
GreedyPP(0_0_0),3,317080,4.6,745681,2.523022581e-005,4,4,0.4939999
GreedyPP(0_1_0),3,317080,4.6,745681,2.838400404e-005,4.578947368,3,0.4779988
GreedyPP(0_0_1),3,317080,4.6,745681,2.523022581e-005,4,4,0.4440003
SievePP(1e-008_1_0.001_0),3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.112999
SievePP(1e-008_1_0.001_1),3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.3230004
GreedyPP(0_0_0),4,317080,5.6,1008875,3.153778226e-005,5,5,0.5949908
GreedyPP(0_1_0),4,317080,5.6,1008875,3.469156049e-005,5.578947368,4,0.6380039
GreedyPP(0_0_1),4,317080,5.6,1008875,3.153778226e-005,5,5,0.7099997
SievePP(1e-008_1_0.001_0),4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1669957
SievePP(1e-008_1_0.001_1),4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.412002
GreedyPP(0_0_0),5,317080,6.6,1284067,3.784533872e-005,6,6,0.9314682
GreedyPP(0_1_0),5,317080,6.6,1284067,4.099911694e-005,6.578947368,5,0.9099995
GreedyPP(0_0_1),5,317080,6.6,1284067,3.784533872e-005,6,6,0.9179981
SievePP(1e-008_1_0.001_0),5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1110022
SievePP(1e-008_1_0.001_1),5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3689973
GreedyPP(0_0_0),6,317080,7.6,1567778,4.415289517e-005,7,7,1.3110037
GreedyPP(0_1_0),6,317080,7.6,1567778,4.730667339e-005,7.578947368,6,1.17
GreedyPP(0_0_1),6,317080,7.6,1567778,4.415289517e-005,7,7,1.1720076
SievePP(1e-008_1_0.001_0),6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1539977
SievePP(1e-008_1_0.001_1),6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4410318
GreedyPP(0_0_0),7,317080,8.6,1857757,5.046045162e-005,8,8,1.4339924
GreedyPP(0_1_0),7,317080,8.6,1857757,5.361422985e-005,8.578947368,7,1.4260052
GreedyPP(0_0_1),7,317080,8.6,1857757,5.046045162e-005,8,8,1.4969639
SievePP(1e-008_1_0.001_0),7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1569969
SievePP(1e-008_1_0.001_1),7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.5400008
GreedyPP(0_0_0),8,317080,9.6,2152454,5.676800807e-005,9,9,1.8320031
GreedyPP(0_1_0),8,317080,9.6,2152454,5.99217863e-005,9.578947368,8,2.1554598
GreedyPP(0_0_1),8,317080,9.6,2152454,5.676800807e-005,9,9,1.8520336
SievePP(1e-008_1_0.001_0),8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1309987
SievePP(1e-008_1_0.001_1),8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.2720348
GreedyPP(0_0_0),9,317080,10.6,2450636,6.307556453e-005,10,10,2.2683063
GreedyPP(0_1_0),9,317080,10.6,2450636,6.622934275e-005,10.57894737,9,2.2780383
GreedyPP(0_0_1),9,317080,10.6,2450636,6.307556453e-005,10,10,2.2439663
SievePP(1e-008_1_0.001_0),9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1369993
SievePP(1e-008_1_0.001_1),9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3950383
GreedyPP(0_0_0),10,317080,11.6,2751591,6.938312098e-005,11,11,2.7529497
GreedyPP(0_1_0),10,317080,11.6,2751591,7.253689921e-005,11.57894737,10,2.7210066
GreedyPP(0_0_1),10,317080,11.6,2751591,6.938312098e-005,11,11,2.7100361
SievePP(1e-008_1_0.001_0),10,317080,11.6,300968,6.938312098e-005,11.42105263,3,0.1419652
SievePP(1e-008_1_0.001_1),10,317080,11.6,601933,6.938312098e-005,11.42105263,3,0.5140356
GreedyPP(0_0_0),11,317080,12.6,3054691,7.569067743e-005,12,12,3.2269628
GreedyPP(0_1_0),11,317080,12.6,3054691,7.884445566e-005,12.57894737,11,3.2799992
GreedyPP(0_0_1),11,317080,12.6,3054691,7.569067743e-005,12,12,3.2750038
SievePP(1e-008_1_0.001_0),11,317080,12.6,303115,7.253689921e-005,11.94736842,3,0.1430312
SievePP(1e-008_1_0.001_1),11,317080,12.6,606226,7.569067743e-005,12.57894737,1,0.6090003
GreedyPP(0_0_0),12,317080,13.6,3358718,8.199823388e-005,13,13,3.8799963
GreedyPP(0_1_0),12,317080,13.6,3358718,8.515201211e-005,13.57894737,12,3.8829994
GreedyPP(0_0_1),12,317080,13.6,3358718,8.199823388e-005,13,13,3.8429673
SievePP(1e-008_1_0.001_0),12,317080,13.6,304044,8.199823388e-005,13.47368421,4,0.1439989
SievePP(1e-008_1_0.001_1),12,317080,13.6,608083,8.199823388e-005,13.47368421,4,0.6510344
GreedyPP(0_0_0),13,317080,14.6,3664349,8.830579034e-005,14,14,4.4389878
GreedyPP(0_1_0),13,317080,14.6,3664349,9.145956856e-005,14.57894737,13,4.3620023
GreedyPP(0_0_1),13,317080,14.6,3664349,8.830579034e-005,14,14,4.3710363
SievePP(1e-008_1_0.001_0),13,317080,14.6,305647,8.515201211e-005,14.05263158,3,0.1459633
SievePP(1e-008_1_0.001_1),13,317080,14.6,611291,8.830579034e-005,14.57894737,3,0.7010021
GreedyPP(0_0_0),14,317080,15.6,3971369,9.461334679e-005,15,15,5.0580284
GreedyPP(0_1_0),14,317080,15.6,3971369,9.776712502e-005,15.57894737,14,5.3705663
GreedyPP(0_0_1),14,317080,15.6,3971369,9.461334679e-005,15,15,5.0192296
SievePP(1e-008_1_0.001_0),14,317080,15.6,307040,9.145956856e-005,15,5,0.1569866
SievePP(1e-008_1_0.001_1),14,317080,15.6,614074,9.461334679e-005,15.52631579,5,0.7999963
GreedyPP(0_0_0),15,317080,16.6,4279679,0.0001009209032,16,16,6.6919614
GreedyPP(0_1_0),15,317080,16.6,4279679,0.0001040746815,16.57894737,15,6.0450378
GreedyPP(0_0_1),15,317080,16.6,4279679,0.0001009209032,16,16,5.8339652
SievePP(1e-008_1_0.001_0),15,317080,16.6,308334,9.776712502e-005,16,6,0.1580015
SievePP(1e-008_1_0.001_1),15,317080,16.6,616659,0.0001009209032,16.52631579,6,0.846
GreedyPP(0_0_0),16,317080,17.6,4589070,0.0001072284597,17,17,7.1690016
GreedyPP(0_1_0),16,317080,17.6,4589070,0.0001103822379,17.57894737,16,6.6540046
GreedyPP(0_0_1),16,317080,17.6,4589070,0.0001072284597,17,17,6.6540421
SievePP(1e-008_1_0.001_0),16,317080,17.6,309413,0.0001040746815,17.10526316,5,0.1540188
SievePP(1e-008_1_0.001_1),16,317080,17.6,618820,0.0001040746815,17.10526316,5,0.8289805
GreedyPP(0_0_0),17,317080,18.6,4899319,0.0001135360161,18,18,7.2370594
GreedyPP(0_1_0),17,317080,18.6,4899319,0.0001166897944,18.57894737,17,7.1880014
GreedyPP(0_0_1),17,317080,18.6,4899319,0.0001135360161,18,18,7.3829801
SievePP(1e-008_1_0.001_0),17,317080,18.6,310274,0.0001135360161,18.57894737,7,0.1590238
SievePP(1e-008_1_0.001_1),17,317080,18.6,620540,0.0001135360161,18.57894737,7,0.9159893
GreedyPP(0_0_0),18,317080,19.6,5210322,0.0001198435726,19,19,8.0929457
GreedyPP(0_1_0),18,317080,19.6,5210322,0.0001229973508,19.57894737,18,8.1080463
GreedyPP(0_0_1),18,317080,19.6,5210322,0.0001198435726,19,19,8.1019921
SievePP(1e-008_1_0.001_0),18,317080,19.6,311030,0.0001166897944,19.15789474,6,0.1590238
SievePP(1e-008_1_0.001_1),18,317080,19.6,622051,0.0001166897944,19.15789474,6,0.9349863
GreedyPP(0_0_0),19,317080,20.6,5521969,0.0001261511291,20,20,9.0199378
GreedyPP(0_1_0),19,317080,20.6,5521969,0.0001293049073,20.57894737,19,8.9630035
GreedyPP(0_0_1),19,317080,20.6,5521969,0.0001261511291,20,20,8.9459999
SievePP(1e-008_1_0.001_0),19,317080,20.6,311695,0.0001261511291,20.57894737,9,0.1630026
SievePP(1e-008_1_0.001_1),19,317080,20.6,623361,0.0001261511291,20.57894737,9,1.0429955
GreedyPP(0_0_0),20,317080,21.6,5834150,0.0001324586855,21,21,10.0469647
GreedyPP(0_1_0),20,317080,21.6,5834150,0.0001356124637,21.57894737,20,10.0390002
GreedyPP(0_0_1),20,317080,21.6,5834150,0.0001324586855,21,21,10.205039
SievePP(1e-008_1_0.001_0),20,317080,21.6,312211,0.0001261511291,20.78947368,5,0.1639646
SievePP(1e-008_1_0.001_1),20,317080,21.6,624412,0.0001293049073,21.36842105,4,0.9750241
GreedyPP(0_0_0),21,317080,22.6,6146813,0.000138766242,22,22,11.2319634
GreedyPP(0_1_0),21,317080,22.6,6146813,0.0001419200202,22.57894737,21,11.1800369
GreedyPP(0_0_1),21,317080,22.6,6146813,0.000138766242,22,22,11.0079951
SievePP(1e-008_1_0.001_0),21,317080,22.6,312709,0.0001324586855,21.63157895,9,0.1639709
SievePP(1e-008_1_0.001_1),21,317080,22.6,625393,0.0001356124637,22.57894737,1,1.1150027
GreedyPP(0_0_0),22,317080,23.6,6459745,0.0001450737984,23,23,12.0440394
GreedyPP(0_1_0),22,317080,23.6,6459745,0.0001482275766,23.57894737,22,12.1399649
GreedyPP(0_0_1),22,317080,23.6,6459745,0.0001450737984,23,23,12.052038
SievePP(1e-008_1_0.001_0),22,317080,23.6,312979,0.0001419200202,23.10526316,11,0.1659996
SievePP(1e-008_1_0.001_1),22,317080,23.6,625933,0.0001419200202,23.10526316,11,1.1999639
GreedyPP(0_0_0),23,317080,24.6,6773073,0.0001513813549,24,24,13.2060323
GreedyPP(0_1_0),23,317080,24.6,6773073,0.0001545351331,24.57894737,23,13.137026
GreedyPP(0_0_1),23,317080,24.6,6773073,0.0001513813549,24,24,13.2439789
SievePP(1e-008_1_0.001_0),23,317080,24.6,313360,0.0001482275766,24.36842105,7,0.1670122
SievePP(1e-008_1_0.001_1),23,317080,24.6,626711,0.0001482275766,24.36842105,7,1.1849538
GreedyPP(0_0_0),24,317080,25.6,7086757,0.0001576889113,25,25,14.3769681
GreedyPP(0_1_0),24,317080,25.6,7086757,0.0001608426895,25.57894737,24,14.3740019
GreedyPP(0_0_1),24,317080,25.6,7086757,0.0001576889113,25,25,14.2949974
SievePP(1e-008_1_0.001_0),24,317080,25.6,313746,0.0001545351331,25.15789474,12,0.1680038
SievePP(1e-008_1_0.001_1),24,317080,25.6,627454,0.0001545351331,25.15789474,12,1.303025
GreedyPP(0_0_0),25,317080,26.6,7400722,0.0001639964678,26,26,15.3219741
GreedyPP(0_1_0),25,317080,26.6,7400722,0.000167150246,26.57894737,25,15.4330071
GreedyPP(0_0_1),25,317080,26.6,7400722,0.0001639964678,26,26,15.4570011
SievePP(1e-008_1_0.001_0),25,317080,26.6,314023,0.0001576889113,26.42105263,8,0.1730003
SievePP(1e-008_1_0.001_1),25,317080,26.6,628013,0.0001608426895,26.52631579,6,1.2100014
GreedyPP(0_0_0),26,317080,27.6,7714948,0.0001703040242,27,27,16.4289987
GreedyPP(0_1_0),26,317080,27.6,7714948,0.0001734578024,27.57894737,26,16.3909764
GreedyPP(0_0_1),26,317080,27.6,7714948,0.0001703040242,27,27,16.7165044
SievePP(1e-008_1_0.001_0),26,317080,27.6,314287,0.0001639964678,27.31578947,11,0.1840253
SievePP(1e-008_1_0.001_1),26,317080,27.6,628539,0.000167150246,27.57894737,6,1.2653316
GreedyPP(0_0_0),27,317080,28.6,8029437,0.0001766115807,28,28,17.9428988
GreedyPP(0_1_0),27,317080,28.6,8029437,0.0001797653589,28.57894737,27,18.0502107
GreedyPP(0_0_1),27,317080,28.6,8029437,0.0001766115807,28,28,18.4630017
SievePP(1e-008_1_0.001_0),27,317080,28.6,314544,0.0001703040242,27.89473684,10,0.214998
SievePP(1e-008_1_0.001_1),27,317080,28.6,629060,0.0001734578024,28.42105263,10,1.3730626
GreedyPP(0_0_0),28,317080,29.6,8344151,0.0001829191371,29,29,19.3339851
GreedyPP(0_1_0),28,317080,29.6,8344151,0.0001860729154,29.57894737,28,18.720969
GreedyPP(0_0_1),28,317080,29.6,8344151,0.0001829191371,29,29,18.7760022
SievePP(1e-008_1_0.001_0),28,317080,29.6,314746,0.0001639964678,29.31578947,3,0.1719587
SievePP(1e-008_1_0.001_1),28,317080,29.6,629488,0.0001766115807,29.42105263,1,0.7759948
GreedyPP(0_0_0),29,317080,30.6,8659051,0.0001892266936,30,30,20.4870043
GreedyPP(0_1_0),29,317080,30.6,8659051,0.0001923804718,30.57894737,29,20.839897
GreedyPP(0_0_1),29,317080,30.6,8659051,0.0001892266936,30,30,20.0849681
SievePP(1e-008_1_0.001_0),29,317080,30.6,314934,0.0001703040242,30.31578947,4,0.1700347
SievePP(1e-008_1_0.001_1),29,317080,30.6,629863,0.0001829191371,30.47368421,1,0.874969
GreedyPP(0_0_0),30,317080,31.6,8974131,0.00019553425,31,31,21.5150272
GreedyPP(0_1_0),30,317080,31.6,8974131,0.0001986880283,31.57894737,30,22.1269658
GreedyPP(0_0_1),30,317080,31.6,8974131,0.00019553425,31,31,21.7120397
SievePP(1e-008_1_0.001_0),30,317080,31.6,315115,0.0001766115807,31.36842105,4,0.1710274
SievePP(1e-008_1_0.001_1),30,317080,31.6,630225,0.0001892266936,31.52631579,1,1.140936
GreedyPP(0_0_0),31,317080,32.6,9289346,0.0002018418065,32,32,23.8964565
GreedyPP(0_1_0),31,317080,32.6,9289346,0.0002049955847,32.57894737,31,23.4890967
GreedyPP(0_0_1),31,317080,32.6,9289346,0.0002018418065,32,32,22.9539968
SievePP(1e-008_1_0.001_0),31,317080,32.6,315254,0.0001829191371,32.36842105,5,0.1769666
SievePP(1e-008_1_0.001_1),31,317080,32.6,630500,0.00019553425,32.57894737,1,1.2880376
GreedyPP(0_0_0),32,317080,33.6,9604668,0.0002081493629,33,33,24.779969
GreedyPP(0_1_0),32,317080,33.6,9604668,0.0002113031412,33.57894737,32,24.4900371
GreedyPP(0_0_1),32,317080,33.6,9604668,0.0002081493629,33,33,24.8498235
SievePP(1e-008_1_0.001_0),32,317080,33.6,315362,0.0001860729154,32.84210526,6,0.1849982
SievePP(1e-008_1_0.001_1),32,317080,33.6,630716,0.0002018418065,33.57894737,2,1.4170378
GreedyPP(0_0_0),33,317080,34.6,9920130,0.0002144569194,34,34,26.2530657
GreedyPP(0_1_0),33,317080,34.6,9920130,0.0002176106976,34.57894737,33,26.0960018
GreedyPP(0_0_1),33,317080,34.6,9920130,0.0002144569194,34,34,27.0540507
SievePP(1e-008_1_0.001_0),33,317080,34.6,315504,0.0001923804718,33.89473684,6,0.1879877
SievePP(1e-008_1_0.001_1),33,317080,34.6,630999,0.0002081493629,34.57894737,3,1.5290002
GreedyPP(0_0_0),34,317080,35.6,10235713,0.0002207644758,35,35,28.812992
GreedyPP(0_1_0),34,317080,35.6,10235713,0.0002239182541,35.57894737,34,27.890011
GreedyPP(0_0_1),34,317080,35.6,10235713,0.0002207644758,35,35,31.8340045
SievePP(1e-008_1_0.001_0),34,317080,35.6,315631,0.0002018418065,35.42105263,7,0.2189688
SievePP(1e-008_1_0.001_1),34,317080,35.6,631248,0.0002113031412,35.10526316,3,1.9799984
GreedyPP(0_0_0),35,317080,36.6,10551423,0.0002270720323,36,36,33.8900241
GreedyPP(0_1_0),35,317080,36.6,10551423,0.0002302258105,36.57894737,35,29.3669647
GreedyPP(0_0_1),35,317080,36.6,10551423,0.0002270720323,36,36,32.2200451
SievePP(1e-008_1_0.001_0),35,317080,36.6,315754,0.0002081493629,36.47368421,7,0.1760035
SievePP(1e-008_1_0.001_1),35,317080,36.6,631499,0.0002176106976,36.26315789,1,1.6159999
GreedyPP(0_0_0),36,317080,37.6,10867230,0.0002333795887,37,37,31.8490101
GreedyPP(0_1_0),36,317080,37.6,10867230,0.000236533367,37.57894737,36,32.0179707
GreedyPP(0_0_1),36,317080,37.6,10867230,0.0002333795887,37,37,31.1540045
SievePP(1e-008_1_0.001_0),36,317080,37.6,315873,0.0002144569194,37.42105263,9,0.1760438
SievePP(1e-008_1_0.001_1),36,317080,37.6,631716,0.0002239182541,37.21052632,3,1.7559973
GreedyPP(0_0_0),37,317080,38.6,11183125,0.0002396871452,38,38,31.877962
GreedyPP(0_1_0),37,317080,38.6,11183125,0.0002428409234,38.57894737,37,31.8800116
GreedyPP(0_0_1),37,317080,38.6,11183125,0.0002396871452,38,38,31.8310388
SievePP(1e-008_1_0.001_0),37,317080,38.6,315953,0.0002176106976,38,8,0.1739833
SievePP(1e-008_1_0.001_1),37,317080,38.6,631885,0.0002302258105,38.31578947,2,1.6990116
GreedyPP(0_0_0),38,317080,39.6,11499096,0.0002459947017,39,39,33.9610442
GreedyPP(0_1_0),38,317080,39.6,11499096,0.0002491484799,39.57894737,38,34.0130059
GreedyPP(0_0_1),38,317080,39.6,11499096,0.0002459947017,39,39,38.7550051
SievePP(1e-008_1_0.001_0),38,317080,39.6,316025,0.0002270720323,39.42105263,11,0.1769996
SievePP(1e-008_1_0.001_1),38,317080,39.6,632034,0.000236533367,39.36842105,2,1.8010265
GreedyPP(0_0_0),39,317080,40.6,11815135,0.0002523022581,40,40,36.6219783
GreedyPP(0_1_0),39,317080,40.6,11815135,0.0002554560363,40.57894737,39,39.2179869
GreedyPP(0_0_1),39,317080,40.6,11815135,0.0002523022581,40,40,37.9910087
SievePP(1e-008_1_0.001_0),39,317080,40.6,316101,0.0002333795887,40.47368421,11,0.1820001
SievePP(1e-008_1_0.001_1),39,317080,40.6,632179,0.0002428409234,40.47368421,1,1.8619694


==> experiments/data/com-dblp_raw_times.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0310038
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0320001
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0325097
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0330081
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0329984
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0310118
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0296164
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0310414
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0309561
Greedy_0,0,317080,1.6,102040,6.307556453e-006,1,1,0.0296197
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0290321
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0310352
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0297637
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0290327
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.029035
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0310101
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0288796
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.031026
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0300158
Greedy+Max_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0299992
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0299622
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0310027
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0400919
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0309624
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0309994
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.032017
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0320006
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0320069
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0319983
GreedyOrMax_0,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0314982
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0304982
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0334996
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0340002
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0330002
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0399968
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0355033
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0409987
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0389973
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0320006
Sieve_1e-008_1_0.001,0,317080,1.6,102040,9.461334679e-006,1.526315789,1,0.0294992
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0634977
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0630608
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0639392
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.064
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0650007
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0642776
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0644403
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0645507
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0649478
Sieve+Max_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0654984
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0615737
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.062497
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0626648
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0679965
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0645598
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0630033
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0625505
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0619634
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0634994
SieveOrMax_1e-008_1_0.001,0,317080,1.6,204079,9.461334679e-006,1.526315789,1,0.0626062
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1041858
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.102928
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1019961
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1025588
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1045157
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1054362
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1059994
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1025491
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1050795
Greedy_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1015063
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1015069
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1055847
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1013163
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1039947
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1049981
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1080031
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1105414
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.106459
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1034963
Greedy+Max_0,1,317080,2.6,288865,1.576889113e-005,2.578947368,1,0.1030002
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1029996
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.103543
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.10195
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1039571
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1034997
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1069983
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1034975
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1045003
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.1030634
GreedyOrMax_0,1,317080,2.6,288865,1.261511291e-005,2,2,0.102053
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0624328
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0609997
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0609991
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0620607
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0609394
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0615401
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.061456
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0635602
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0615088
Sieve_1e-008_1_0.001,1,317080,2.6,186828,1.576889113e-005,2.526315789,2,0.0659689
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1644966
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1435921
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1425499
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.140168
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1444979
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1425022
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1420658
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.142501
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1399945
Sieve+Max_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1396737
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1339363
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1309992
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1289967
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.128999
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1325608
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1310003
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1374401
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1369976
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1350008
SieveOrMax_1e-008_1_0.001,1,317080,2.6,373654,1.576889113e-005,2.526315789,2,0.1335621
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2139984
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2169998
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2124994
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2091714
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2120017
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2129954
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2139985
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2114982
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2111767
Greedy_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.211212
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.214957
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2155458
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2104958
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2120579
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2161744
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2135581
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.212
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2114998
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2121194
Greedy+Max_0,2,317080,3.6,501233,2.207644758e-005,3.526315789,3,0.2114965
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.218095
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2169965
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2092846
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2219987
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.222001
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2149974
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2110009
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2109987
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.2100595
GreedyOrMax_0,2,317080,3.6,501233,1.892266936e-005,3,3,0.211154
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0764843
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729987
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0740005
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0740017
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729992
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0719998
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0722261
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729816
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0726869
Sieve_1e-008_1_0.001,2,317080,3.6,212373,1.892266936e-005,3.052631579,2,0.0729987
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1880497
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.2235825
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.2014994
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.2005601
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1891402
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1863043
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.191442
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1904959
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.1860603
Sieve+Max_1e-008_1_0.001,2,317080,3.6,424743,2.207644758e-005,3.578947368,2,0.188511
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1544876
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1555008
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1580453
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1580016
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1559979
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.155503
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1534527
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1530636
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1544551
SieveOrMax_1e-008_1_0.001,2,317080,3.6,424743,1.892266936e-005,3.052631579,2,0.1600666
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3671775
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3675006
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.371996
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3684996
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.365501
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3831098
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3829978
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3682374
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3694468
Greedy_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3650982
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3709492
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3669289
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3794951
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3832572
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.36906
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3670529
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3724556
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3657843
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3689097
Greedy+Max_0,3,317080,4.6,745682,2.838400404e-005,4.578947368,3,0.3749997
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3690008
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3791059
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3714982
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3695617
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3894779
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3699986
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3693626
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3876194
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.3694735
GreedyOrMax_0,3,317080,4.6,745682,2.523022581e-005,4,4,0.367603
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0944959
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0914984
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0905
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0935607
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0899425
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0904994
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0909983
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0905001
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0930514
Sieve_1e-008_1_0.001,3,317080,4.6,244456,2.838400404e-005,4.578947368,3,0.0909489
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2589993
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2660017
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2679945
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2579997
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2675013
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2725183
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2547093
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2541848
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.260455
Sieve+Max_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.2584952
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1909999
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1981418
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1915142
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1980258
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1934997
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1926588
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1914966
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1924961
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1990787
SieveOrMax_1e-008_1_0.001,3,317080,4.6,488908,2.838400404e-005,4.578947368,3,0.1924296
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5780015
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5774969
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5914586
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5705001
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5785642
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.56561
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.603626
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5795705
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5754961
Greedy_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5724987
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5773297
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5839402
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5756542
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5877079
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5734982
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5750006
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5862823
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5964591
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5715481
Greedy+Max_0,4,317080,5.6,1008876,3.469156049e-005,5.578947368,4,0.5909994
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.6080992
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5845005
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5826493
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5736353
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5746713
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5715332
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5839948
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5806241
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.571994
GreedyOrMax_0,4,317080,5.6,1008876,3.153778226e-005,5,5,0.5934952
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1034997
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1036784
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1050578
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1034394
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1039992
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1044992
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1039998
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1059993
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1029985
Sieve_1e-008_1_0.001,4,317080,5.6,263203,3.469156049e-005,5.578947368,4,0.1042887
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3121665
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3107983
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3150622
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3249397
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3255604
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3164985
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.312914
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3139989
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3280015
Sieve+Max_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.3164906
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.219499
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2179989
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2185006
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2221768
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2214952
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2195013
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2175819
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2229152
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.219346
SieveOrMax_1e-008_1_0.001,4,317080,5.6,526401,3.469156049e-005,5.578947368,4,0.2175511
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.830049
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8403521
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8229965
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8210628
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8632698
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8284543
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8460387
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.849431
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.829356
Greedy_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8310002
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.840987
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8314934
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8356502
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8570001
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8335351
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8269997
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8297531
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.83588
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8438787
Greedy+Max_0,5,317080,6.6,1284068,4.099911694e-005,6.578947368,5,0.8285095
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8494572
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8319547
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8941042
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.9535092
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.9033992
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8471287
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8466787
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8399948
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8297173
GreedyOrMax_0,5,317080,6.6,1284068,3.784533872e-005,6,6,0.8469961
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1149992
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1135497
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1135008
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1144963
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1139991
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1144998
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1134985
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1140071
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1180485
Sieve_1e-008_1_0.001,5,317080,6.6,275205,4.099911694e-005,6.578947368,5,0.1149958
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3719994
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3920027
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3940552
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3713389
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3794974
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3724977
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3879994
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3882161
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3758286
Sieve+Max_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.3724977
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2459984
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2459979
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2395689
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2415059
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2560456
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2399762
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2510001
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2404984
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2411765
SieveOrMax_1e-008_1_0.001,5,317080,6.6,550402,4.099911694e-005,6.578947368,5,0.2619955
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1293068
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1577142
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1530926
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.6273794
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2612339
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.3125402
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2723807
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1489203
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2331774
Greedy_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1262501
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1453922
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.2338566
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1517648
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.174608
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1579777
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1500393
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1336946
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1299979
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1254992
Greedy+Max_0,6,317080,7.6,1567779,4.730667339e-005,7.578947368,6,1.1274187
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1294058
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.154496
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1210733
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1387367
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.125997
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.1289677
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.2011353
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.136981
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.190624
GreedyOrMax_0,6,317080,7.6,1567779,4.415289517e-005,7,7,1.3528414
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1219818
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1224989
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1239996
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1325034
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1330972
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1221337
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.119952
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1211211
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1245588
Sieve_1e-008_1_0.001,6,317080,7.6,283725,4.415289517e-005,7.105263158,5,0.1239979
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4378551
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4260006
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4284991
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4255564
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4279957
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.535047
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.5918215
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4971351
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.4374967
Sieve+Max_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.5601191
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.5505446
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.464672
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2791834
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2771451
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.260471
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2571413
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.255971
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2631578
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2569387
SieveOrMax_1e-008_1_0.001,6,317080,7.6,567442,4.415289517e-005,7.105263158,5,0.2745044
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4849512
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5313486
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.7942265
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.8373069
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4989891
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4809968
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5181595
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.4980982
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5479647
Greedy_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5827773
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5160859
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.6491303
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.653154
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5074405
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.520447
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5804671
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.613313
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.5252974
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.6509018
Greedy+Max_0,7,317080,8.6,1857758,5.361422985e-005,8.578947368,7,1.643409
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,2.027425
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5575778
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.8193623
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.6872806
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.8343668
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,2.1800636
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5855182
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.591297
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.5230947
GreedyOrMax_0,7,317080,8.6,1857758,5.046045162e-005,8,8,1.7226757
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1400019
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1490278
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1960432
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1820342
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1865268
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.2000373
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.168526
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1550399
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1540153
Sieve_1e-008_1_0.001,7,317080,8.6,289995,5.046045162e-005,8.105263158,6,0.1601292
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.6639697
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.6058475
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.6100835
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.5216884
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.5051484
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4929424
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4844955
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4920606
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4868524
Sieve+Max_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.4831773
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2769977
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2699965
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2704993
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2689997
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2809982
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2784996
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.3175015
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2880057
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2696017
SieveOrMax_1e-008_1_0.001,7,317080,8.6,579981,5.046045162e-005,8.105263158,6,0.2669665
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.2621105
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1313707
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9815015
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.983381
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9758114
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9494604
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.9637458
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,1.946591
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.6424624
Greedy_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.068517
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.203045
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.2686891
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,3.7083755
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.8020698
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.8728562
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,2.0506351
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9386066
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9021204
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9237706
Greedy+Max_0,8,317080,9.6,2152455,5.99217863e-005,9.578947368,8,1.9964968
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0357957
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1457789
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1702258
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0587811
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0541508
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0946432
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.3053113
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.0793601
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1275449
GreedyOrMax_0,8,317080,9.6,2152455,5.676800807e-005,9,9,2.1557954
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1749943
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1645056
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1690238
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1599693
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1571123
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.153988
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1484965
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1522523
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1734992
Sieve_1e-008_1_0.001,8,317080,9.6,294706,5.361422985e-005,8.894736842,1,0.1536547
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3271732
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.309999
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3175419
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3766563
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.4277147
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.5597942
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.6081316
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.488881
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.6108776
Sieve+Max_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.4242183
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3652154
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3381272
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3227535
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3024948
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3770016
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3729995
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3425378
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3344265
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3178656
SieveOrMax_1e-008_1_0.001,8,317080,9.6,589411,5.676800807e-005,9.421052632,1,0.3147965
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.7783591
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6153212
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.6094935
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.8465985
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.3977757
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.2757588
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.2296087
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.7635202
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.8688904
Greedy_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.594179
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.7979164
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.8215418
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.6128596
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.7278481
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.7429179
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.6038917
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.5781114
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.9764145
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.9796912
Greedy+Max_0,9,317080,10.6,2450637,6.622934275e-005,10.57894737,9,2.6968732
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.8861482
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6133494
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.7300792
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.7098717
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.2951778
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.8617053
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6636763
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,3.1348318
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,4.130613
GreedyOrMax_0,9,317080,10.6,2450637,6.307556453e-005,10,10,2.6009061
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1574946
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1615003
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1599989
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1584999
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1560002
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1534988
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1495376
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1484971
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1514986
Sieve_1e-008_1_0.001,9,317080,10.6,298193,6.307556453e-005,10.42105263,2,0.1470003
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4559999
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.5415602
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.5475016
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4936051
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4764987
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4765054
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4694985
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.457182
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4685876
Sieve+Max_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.4490065
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3492148
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3266771
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3164957
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3304995
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3412242
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3274952
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3209997
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3063194
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3411212
SieveOrMax_1e-008_1_0.001,9,317080,10.6,596384,6.307556453e-005,10.42105263,2,0.3099683


==> experiments/data/ego-Facebook_raw.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0.0009984
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0.0010012
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0.0009973
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0.0009945
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0.0009996
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0.0009978
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0.0009927
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0.0009995
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0.0010001
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0.0010018
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0.0009899
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0.0010018
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0.0010007
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0009989
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0005017
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0009967
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0004995
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0004989
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0004995
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005006
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005001
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005034
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005012
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005007
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005007
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0013551
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0010013
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0010103
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0009905
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0009955
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.000999
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009995
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009938
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009984
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009984
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0010013
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0009967
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0010018
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0009944
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0010001
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0010012
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.001003
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0.0010001
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0009984
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010007
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010023
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0009989
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0009996
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010023
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010007
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010013
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009989
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009979
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0010029
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009979
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0010006
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0010018
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009984
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010013
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010007
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009995
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010007
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0019837
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010001
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010104
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010024
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.001003
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0009938
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0009995
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0019957
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0010018
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0020013
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0010001
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0010024
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0009956
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010007
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0020024
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0014951
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0020059
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010012
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010018
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010053
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010024
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0010006
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0009996
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0009899
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0009989
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0010001
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0009996
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010007
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010012
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010018
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010007
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010086
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0009995
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010018
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.000999
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0009979
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0009961
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0009995
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0010007
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0010001
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.003006
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009973
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0020065
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019951
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009995
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019974
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019963
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0020002
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009995
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0030004
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020138
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0019957
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0019991
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020178
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0019991
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020031
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0014984
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0025019
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020002
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019968
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019957
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019996
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009916
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0020025
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.002011
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009972
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019997
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019996
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019991
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010006
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010047
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0019951
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.000999
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010075
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010001
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010012
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0009933
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010115
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0020014
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0009933
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0010075
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.002003
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0010006
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0019968
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0009984
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0020025
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0019951
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0020019
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0019934
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010013
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009978
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010007
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010001
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009984
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010012
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009996
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0020025
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009967
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0019991
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020008
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0035168
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0024974
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030032
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0024968
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030049
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0024958
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0019996
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029998
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029997
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029992
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029975
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0020019
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0020031
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.002998
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0030026
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029941
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0020008
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029997
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020082
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029952
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030009
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.001998
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.003956
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030538
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.002948
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029901
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020008
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029997
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010018
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.001028
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0009677
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0009995
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010007
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010001
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010069
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010172
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0019985
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.002023
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0024684
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0014985
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0015002
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0019917
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0010001
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0010013
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0019996
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0020025
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010013
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0009984
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010007
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010013
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010006
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0019951
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0019968
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010007
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0020042
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0009978
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0050147
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039925
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040004
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040067
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040323
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039964
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040073
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039606
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.004034
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039987
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0040038
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0040027
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0045045
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0035032
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0039634
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.004034
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0040328
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0039924
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0030322
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0029906
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.004051
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039504
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040346
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039663
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0060063
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040317
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0029992
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039651
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.003035
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.003988
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009404
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0010359
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009626
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0010035
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009956
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0010081
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0015456
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.000999
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0004932
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0024633
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0025065
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0025151
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0025031
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0030657
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0030004
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0029423
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0020105
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0030031
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0019969
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0010018
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019934
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019997
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020002
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020002
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020076
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019979
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019997
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019996
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019997
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.006037
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059711
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060063
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.006986
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0065075
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060018
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060353
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0055068
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060069
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.006032
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0060097
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0050404
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059791
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0050005
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059671
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059949
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0060001
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0060001
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059989
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.006028
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059767
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0054971
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0070008
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059933
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0049954
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0050005
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060029
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0099965
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0070031
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059995
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010007
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.000999
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.000999
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.002011
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0020071
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0019849
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010041
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0009995
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0019957
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010029
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029981
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029997
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0030396
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0035624
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0034947
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029963
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0035027
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0035032
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029992
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0040038
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.001998
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020008
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020002
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0019991
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0019451
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0030008
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0030095
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0029889
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020019
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0019985
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080014
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0090004
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0199999
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0125195
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0105
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0070013
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0079969
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080025
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080003
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080048
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0079952
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0070047
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0080146
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0089367
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0080344
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0079667
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0080674
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0089356
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.007998
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0079992
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0089998
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0069991
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.008039
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0079974
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0079946
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0075026
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0074985
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0075042
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.008002
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0089999
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0010001
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0020025
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019996
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019991
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0030003
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0020002
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019963
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0010024
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.001999
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019985
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0040027
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039959
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039959
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0050136
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039914
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039975
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0050046
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039981
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0055126
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0049994
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0034986
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0025054
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029998
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0030009
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029895
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.003002
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029986
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0030043
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029975
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029952
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110023
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099948
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0100085
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.010996
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0100039
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0104977
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.010005
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110012
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110018
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099988
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0100011
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0109989
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.01
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0120399
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0099994
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0100768
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0099953
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0100005
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0110364
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0110046
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099977
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.010996
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0120058
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110052
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110029
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099999
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0120366
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110194
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099857
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110222
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019661
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019997
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.003068
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019951
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019979
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0030049
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0026112
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019996
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.002444
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0030003
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049988
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050085
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049635
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050023
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049982
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050017
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049937
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050029
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049976
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0040044
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.003002
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030344
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0049664
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030351
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030373
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0039953
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0040266
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030185
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0035374
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0034992


==> experiments/data/ego-Facebook_raw_all.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy_1,0,4039,1.6,172,0.0007427581084,1.526315789,1,0.0019996
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
BranchingMRT_1e-008_1_0.001,0,4039,1.6,346,0.0007427581084,1.526315789,1,0.0010001
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_1,1,4039,2.6,20614,0.001237930181,2.526315789,2,0.0120013
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0010041
BranchingMRT_1e-008_1_0.001,1,4039,2.6,11238949,0.001237930181,2.578947368,1,3.9310222
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0009984
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_1,2,4039,3.6,97318,0.001733102253,3.526315789,3,0.0539984
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
BranchingMRT_1e-008_1_0.001,2,4039,3.6,23502527,0.001485516217,3,3,8.733996
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009961
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0010001
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009996
Greedy_1,3,4039,4.6,215670,0.002228274325,4.526315789,4,0.1279989
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0009978
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0009996
BranchingMRT_1e-008_1_0.001,3,4039,4.6,45085282,0.002228274325,4.526315789,4,19.7150406
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009995
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0009967
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.003002
Greedy_1,4,4039,5.6,445829,0.002723446398,5.526315789,5,0.3160025
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.001998
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0010001
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009995
BranchingMRT_1e-008_1_0.001,4,4039,5.6,76697923,0.002723446398,5.578947368,4,41.1290087
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0019968
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029997
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020002
Greedy_1,5,4039,6.6,830743,0.00321861847,6.526315789,6,0.6480039
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.000999
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0019564
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0019997
BranchingMRT_1e-008_1_0.001,5,4039,6.6,112517680,0.002971032434,6.157894737,3,64.1790084
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039959
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0049999
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0049226
Greedy_1,6,4039,7.6,1405987,0.003713790542,7.526315789,7,1.292991
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009984
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0020326
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020002
BranchingMRT_1e-008_1_0.001,6,4039,7.6,155200642,0.003466204506,7.315789474,1,102.5610515
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0050278
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059682
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0070622
Greedy_1,7,4039,8.6,2197382,0.004208962615,8.526315789,8,2.0809956
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010075
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0019985
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020441
BranchingMRT_1e-008_1_0.001,7,4039,8.6,207919786,0.003961376578,8.368421053,1,150.3460244
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0069592
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0070002
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0070048
Greedy_1,8,4039,9.6,3235768,0.004704134687,9.526315789,9,3.3870374
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0020031
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039959
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0030003
-
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0119575
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0100375
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0100364
Greedy_1,9,4039,10.6,4551640,0.005199306759,10.52631579,10,5.2479986
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0020064
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049636
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0040061
-


==> experiments/data/ego-Facebook_raw_base.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,4039,1.6,173,0.0004951720723,1,1,0
Greedy+Max_0,0,4039,1.6,173,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,173,0.0007427581084,1.526315789,1,0
Sieve_1e-008_1.5_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve+Max_1e-008_1.5_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1.5_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0.0010001
Greedy_0,1,4039,2.6,537,0.0009903441446,2,2,0
Greedy+Max_0,1,4039,2.6,537,0.001237930181,2.578947368,1,0.0010001
GreedyOrMax_0,1,4039,2.6,537,0.0009903441446,2,2,0
Sieve_1e-008_1.5_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve+Max_1e-008_1.5_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0010633
SieveOrMax_1e-008_1.5_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0
Greedy_0,2,4039,3.6,993,0.001485516217,3,3,0.0009352
Greedy+Max_0,2,4039,3.6,993,0.001733102253,3.526315789,3,0
GreedyOrMax_0,2,4039,3.6,993,0.001485516217,3,3,0
Sieve_1e-008_1.5_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve+Max_1e-008_1.5_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010024
SieveOrMax_1e-008_1.5_0.001,2,4039,3.6,937,0.001485516217,3,3,0
Greedy_0,3,4039,4.6,1644,0.001980688289,4,4,0.0010012
Greedy+Max_0,3,4039,4.6,1644,0.002228274325,4.578947368,3,0.000999
GreedyOrMax_0,3,4039,4.6,1644,0.001980688289,4,4,0.0010001
Sieve_1e-008_1.5_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0010001
Sieve+Max_1e-008_1.5_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010001
SieveOrMax_1e-008_1.5_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0010013
Greedy_0,4,4039,5.6,2505,0.002475860361,5,5,0.0019979
Greedy+Max_0,4,4039,5.6,2505,0.002723446398,5.578947368,4,0.0020008
GreedyOrMax_0,4,4039,5.6,2505,0.002475860361,5,5,0.0020013
Sieve_1e-008_1.5_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010047
Sieve+Max_1e-008_1.5_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0019962
SieveOrMax_1e-008_1.5_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.000999
Greedy_0,5,4039,6.6,3541,0.002971032434,6,6,0.0020366
Greedy+Max_0,5,4039,6.6,3541,0.00321861847,6.578947368,5,0.001978
GreedyOrMax_0,5,4039,6.6,3541,0.002971032434,6,6,0.0020394
Sieve_1e-008_1.5_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010024
Sieve+Max_1e-008_1.5_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0020099
SieveOrMax_1e-008_1.5_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010484
Greedy_0,6,4039,7.6,4737,0.003466204506,7,7,0.0030242
Greedy+Max_0,6,4039,7.6,4737,0.003713790542,7.578947368,6,0.0039993
GreedyOrMax_0,6,4039,7.6,4737,0.003466204506,7,7,0.0040004
Sieve_1e-008_1.5_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009745
Sieve+Max_1e-008_1.5_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0020543
SieveOrMax_1e-008_1.5_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0010564
Greedy_0,7,4039,8.6,6125,0.003961376578,8,8,0.0070252
Greedy+Max_0,7,4039,8.6,6125,0.004208962615,8.578947368,7,0.0080071
GreedyOrMax_0,7,4039,8.6,6125,0.003961376578,8,8,0.0089634
Sieve_1e-008_1.5_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0020349
Sieve+Max_1e-008_1.5_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0050079
SieveOrMax_1e-008_1.5_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.006028
Greedy_0,8,4039,9.6,7670,0.004456548651,9,9,0.0159932
Greedy+Max_0,8,4039,9.6,7670,0.004704134687,9.578947368,8,0.0159454
GreedyOrMax_0,8,4039,9.6,7670,0.004456548651,9,9,0.014993
Sieve_1e-008_1.5_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0040323
Sieve+Max_1e-008_1.5_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0069627
SieveOrMax_1e-008_1.5_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0040664
Greedy_0,9,4039,10.6,9359,0.004951720723,10,10,0.0099936
Greedy+Max_0,9,4039,10.6,9359,0.005199306759,10.57894737,9,0.0109478
GreedyOrMax_0,9,4039,10.6,9359,0.004951720723,10,10,0.0109954
Sieve_1e-008_1.5_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.002002
Sieve+Max_1e-008_1.5_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049971
SieveOrMax_1e-008_1.5_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0040044
Greedy_0,10,4039,11.6,11162,0.005446892795,11.52631579,11,0.0140225
Greedy+Max_0,10,4039,11.6,11162,0.005694478831,11.57894737,10,0.0130373
GreedyOrMax_0,10,4039,11.6,11162,0.005446892795,11.52631579,11,0.0130378
Sieve_1e-008_1.5_0.001,10,4039,11.6,2589,0.005446892795,11.52631579,11,0.0030003
Sieve+Max_1e-008_1.5_0.001,10,4039,11.6,4402,0.005694478831,11.57894737,10,0.006986
SieveOrMax_1e-008_1.5_0.001,10,4039,11.6,4402,0.005446892795,11.52631579,11,0.0050051
Greedy_0,11,4039,12.6,12918,0.005942064868,12.57894737,11,0.016
Greedy+Max_0,11,4039,12.6,12918,0.005942064868,12.57894737,1,0.0170007
GreedyOrMax_0,11,4039,12.6,12918,0.005942064868,12.57894737,11,0.0170348
Sieve_1e-008_1.5_0.001,11,4039,12.6,3178,0.005942064868,12.57894737,11,0.0039703
Sieve+Max_1e-008_1.5_0.001,11,4039,12.6,5107,0.005942064868,12.57894737,11,0.0069928
SieveOrMax_1e-008_1.5_0.001,11,4039,12.6,5107,0.005942064868,12.57894737,11,0.0060075
Greedy_0,12,4039,13.6,14542,0.006189650904,13.10526316,11,0.020001
Greedy+Max_0,12,4039,13.6,14542,0.00643723694,13.57894737,2,0.0199992
GreedyOrMax_0,12,4039,13.6,14542,0.006189650904,13.10526316,11,0.0199993
Sieve_1e-008_1.5_0.001,12,4039,13.6,3487,0.006189650904,13.10526316,11,0.0049977
Sieve+Max_1e-008_1.5_0.001,12,4039,13.6,5476,0.00643723694,13.52631579,3,0.0080077
SieveOrMax_1e-008_1.5_0.001,12,4039,13.6,5476,0.006189650904,13.10526316,11,0.0060006
Greedy_0,13,4039,14.6,16184,0.006684822976,14.15789474,11,0.0219943
Greedy+Max_0,13,4039,14.6,16184,0.006932409012,14.42105263,6,0.0220371
GreedyOrMax_0,13,4039,14.6,16184,0.006684822976,14.15789474,11,0.0229637
Sieve_1e-008_1.5_0.001,13,4039,14.6,4010,0.006684822976,14.15789474,11,0.0050359
Sieve+Max_1e-008_1.5_0.001,13,4039,14.6,6110,0.006932409012,14.52631579,4,0.0100272
SieveOrMax_1e-008_1.5_0.001,13,4039,14.6,6110,0.006684822976,14.15789474,11,0.0070599
Greedy_0,14,4039,15.6,17716,0.007179995048,15.21052632,11,0.0270364
Greedy+Max_0,14,4039,15.6,17716,0.007427581084,15.47368421,6,0.0259983
GreedyOrMax_0,14,4039,15.6,17716,0.007179995048,15.21052632,11,0.0260591
Sieve_1e-008_1.5_0.001,14,4039,15.6,4498,0.007179995048,15.21052632,11,0.0059375
Sieve+Max_1e-008_1.5_0.001,14,4039,15.6,6684,0.007427581084,15.57894737,4,0.0110006
SieveOrMax_1e-008_1.5_0.001,14,4039,15.6,6684,0.007179995048,15.21052632,11,0.0090368
Greedy_0,15,4039,16.6,19115,0.007675167121,16.26315789,11,0.0319642
Greedy+Max_0,15,4039,16.6,19115,0.007922753157,16.57894737,5,0.0289957
GreedyOrMax_0,15,4039,16.6,19115,0.007675167121,16.26315789,11,0.0370632
Sieve_1e-008_1.5_0.001,15,4039,16.6,4968,0.007675167121,16.26315789,11,0.0070013
Sieve+Max_1e-008_1.5_0.001,15,4039,16.6,7232,0.007922753157,16.52631579,6,0.0119791
SieveOrMax_1e-008_1.5_0.001,15,4039,16.6,7232,0.007675167121,16.26315789,11,0.0109608
Greedy_0,16,4039,17.6,20420,0.008170339193,17.31578947,11,0.0330422
Greedy+Max_0,16,4039,17.6,20420,0.008417925229,17.57894737,6,0.0319943
GreedyOrMax_0,16,4039,17.6,20420,0.008170339193,17.31578947,11,0.032024
Sieve_1e-008_1.5_0.001,16,4039,17.6,5357,0.008170339193,17.31578947,11,0.0080874
Sieve+Max_1e-008_1.5_0.001,16,4039,17.6,7703,0.008417925229,17.52631579,7,0.0139116
SieveOrMax_1e-008_1.5_0.001,16,4039,17.6,7703,0.008170339193,17.31578947,11,0.0119961
Greedy_0,17,4039,18.6,21642,0.008665511265,18.36842105,11,0.0360096
Greedy+Max_0,17,4039,18.6,21642,0.008913097301,18.57894737,7,0.0359896
GreedyOrMax_0,17,4039,18.6,21642,0.008665511265,18.36842105,11,0.0340634
Sieve_1e-008_1.5_0.001,17,4039,18.6,5722,0.008665511265,18.36842105,11,0.0089759
Sieve+Max_1e-008_1.5_0.001,17,4039,18.6,8146,0.008913097301,18.57894737,7,0.0149658
SieveOrMax_1e-008_1.5_0.001,17,4039,18.6,8146,0.008665511265,18.36842105,11,0.0120018
Greedy_0,18,4039,19.6,22750,0.009160683337,19.42105263,11,0.0379978
Greedy+Max_0,18,4039,19.6,22750,0.009408269374,19.57894737,8,0.0370347
GreedyOrMax_0,18,4039,19.6,22750,0.009160683337,19.42105263,11,0.0379995
Sieve_1e-008_1.5_0.001,18,4039,19.6,6067,0.009160683337,19.42105263,11,0.0089645
Sieve+Max_1e-008_1.5_0.001,18,4039,19.6,8570,0.009408269374,19.57894737,8,0.0159948
SieveOrMax_1e-008_1.5_0.001,18,4039,19.6,8570,0.009160683337,19.42105263,11,0.0129991
Greedy_0,19,4039,20.6,23787,0.00965585541,20.47368421,11,0.0429932
Greedy+Max_0,19,4039,20.6,23787,0.009903441446,20.57894737,9,0.0400367
GreedyOrMax_0,19,4039,20.6,23787,0.00965585541,20.47368421,11,0.0410249
Sieve_1e-008_1.5_0.001,19,4039,20.6,6386,0.00965585541,20.47368421,11,0.0109397
Sieve+Max_1e-008_1.5_0.001,19,4039,20.6,8976,0.009903441446,20.57894737,9,0.016999
SieveOrMax_1e-008_1.5_0.001,19,4039,20.6,8976,0.00965585541,20.47368421,11,0.0149982
Greedy_0,20,4039,21.6,24735,0.01015102748,21.52631579,11,0.046001
Greedy+Max_0,20,4039,21.6,24735,0.01039861352,21.57894737,10,0.0430353
GreedyOrMax_0,20,4039,21.6,24735,0.01015102748,21.52631579,11,0.0430074
Sieve_1e-008_1.5_0.001,20,4039,21.6,6627,0.009903441446,21,11,0.0109915
Sieve+Max_1e-008_1.5_0.001,20,4039,21.6,9273,0.01015102748,21.57894737,10,0.0179644
SieveOrMax_1e-008_1.5_0.001,20,4039,21.6,9273,0.01015102748,21.52631579,1,0.0150352
Greedy_0,21,4039,22.6,25618,0.01064619955,22.57894737,11,0.0459639
Greedy+Max_0,21,4039,22.6,25618,0.01064619955,22.57894737,1,0.0449627
GreedyOrMax_0,21,4039,22.6,25618,0.01064619955,22.57894737,11,0.0460345
Sieve_1e-008_1.5_0.001,21,4039,22.6,6895,0.01064619955,22.57894737,11,0.0120002
Sieve+Max_1e-008_1.5_0.001,21,4039,22.6,9591,0.01064619955,22.57894737,11,0.0199998
SieveOrMax_1e-008_1.5_0.001,21,4039,22.6,9591,0.01064619955,22.57894737,11,0.0169626
Greedy_0,22,4039,23.6,26414,0.01089378559,23.10526316,11,0.0500617
Greedy+Max_0,22,4039,23.6,26414,0.01114137163,23.57894737,2,0.0479744
GreedyOrMax_0,22,4039,23.6,26414,0.01089378559,23.10526316,11,0.0490018
Sieve_1e-008_1.5_0.001,22,4039,23.6,7038,0.01089378559,23.10526316,11,0.0129639
Sieve+Max_1e-008_1.5_0.001,22,4039,23.6,9763,0.01114137163,23.52631579,3,0.019976
SieveOrMax_1e-008_1.5_0.001,22,4039,23.6,9763,0.01089378559,23.10526316,11,0.0170371
Greedy_0,23,4039,24.6,27190,0.01138895766,24.15789474,11,0.051997
Greedy+Max_0,23,4039,24.6,27190,0.0116365437,24.57894737,3,0.0500008
GreedyOrMax_0,23,4039,24.6,27190,0.01138895766,24.15789474,11,0.0500344
Sieve_1e-008_1.5_0.001,23,4039,24.6,7287,0.01138895766,24.15789474,11,0.0139987
Sieve+Max_1e-008_1.5_0.001,23,4039,24.6,10052,0.0116365437,24.57894737,3,0.0210033
SieveOrMax_1e-008_1.5_0.001,23,4039,24.6,10052,0.01138895766,24.15789474,11,0.0179656
Greedy_0,24,4039,25.6,27903,0.01188412974,25.21052632,11,0.0539978
Greedy+Max_0,24,4039,25.6,27903,0.01213171577,25.57894737,4,0.0540348
GreedyOrMax_0,24,4039,25.6,27903,0.01188412974,25.21052632,11,0.0530011
Sieve_1e-008_1.5_0.001,24,4039,25.6,7581,0.01188412974,25.21052632,11,0.0140362
Sieve+Max_1e-008_1.5_0.001,24,4039,25.6,10394,0.01213171577,25.57894737,4,0.0229598
SieveOrMax_1e-008_1.5_0.001,24,4039,25.6,10394,0.01188412974,25.21052632,11,0.0190317
Greedy_0,25,4039,26.6,28587,0.01237930181,26.26315789,11,0.0569628
Greedy+Max_0,25,4039,26.6,28587,0.01262688784,26.57894737,5,0.0560618
GreedyOrMax_0,25,4039,26.6,28587,0.01237930181,26.26315789,11,0.0559735
Sieve_1e-008_1.5_0.001,25,4039,26.6,7682,0.01237930181,26.26315789,11,0.0159659
Sieve+Max_1e-008_1.5_0.001,25,4039,26.6,10552,0.01262688784,26.57894737,5,0.0260346
SieveOrMax_1e-008_1.5_0.001,25,4039,26.6,10552,0.01237930181,26.26315789,11,0.0189645
Greedy_0,26,4039,27.6,29238,0.01287447388,27.31578947,11,0.0590609
Greedy+Max_0,26,4039,27.6,29238,0.01312205992,27.57894737,6,0.0580585
GreedyOrMax_0,26,4039,27.6,29238,0.01287447388,27.31578947,11,0.0580301
Sieve_1e-008_1.5_0.001,26,4039,27.6,7866,0.01262688784,26.78947368,11,0.0159386
Sieve+Max_1e-008_1.5_0.001,26,4039,27.6,10781,0.01312205992,27.57894737,6,0.024993
SieveOrMax_1e-008_1.5_0.001,26,4039,27.6,10781,0.01287447388,27.31578947,1,0.0200351
Greedy_0,27,4039,28.6,29841,0.01336964595,28.36842105,11,0.061964
Greedy+Max_0,27,4039,28.6,29841,0.01361723199,28.57894737,7,0.0609997
GreedyOrMax_0,27,4039,28.6,29841,0.01336964595,28.36842105,11,0.0610622
Sieve_1e-008_1.5_0.001,27,4039,28.6,8058,0.01336964595,28.36842105,11,0.0160022
Sieve+Max_1e-008_1.5_0.001,27,4039,28.6,11007,0.01361723199,28.57894737,7,0.0259744
SieveOrMax_1e-008_1.5_0.001,27,4039,28.6,11007,0.01336964595,28.36842105,11,0.0220006
Greedy_0,28,4039,29.6,30412,0.01386481802,29.42105263,11,0.0630534
Greedy+Max_0,28,4039,29.6,30412,0.01411240406,29.52631579,9,0.0630568
GreedyOrMax_0,28,4039,29.6,30412,0.01386481802,29.42105263,11,0.0649387
Sieve_1e-008_1.5_0.001,28,4039,29.6,8215,0.01386481802,29.42105263,11,0.0180389
Sieve+Max_1e-008_1.5_0.001,28,4039,29.6,11210,0.01411240406,29.57894737,8,0.0269983
SieveOrMax_1e-008_1.5_0.001,28,4039,29.6,11210,0.01386481802,29.42105263,11,0.0230252
Greedy_0,29,4039,30.6,30945,0.0143599901,30.47368421,11,0.0669253
Greedy+Max_0,29,4039,30.6,30945,0.0143599901,30.47368421,11,0.0660355
GreedyOrMax_0,29,4039,30.6,30945,0.0143599901,30.47368421,11,0.065061
Sieve_1e-008_1.5_0.001,29,4039,30.6,8496,0.01411240406,30.42105263,12,0.0189736
Sieve+Max_1e-008_1.5_0.001,29,4039,30.6,11532,0.01460757613,30.57894737,9,0.0290202
SieveOrMax_1e-008_1.5_0.001,29,4039,30.6,11532,0.0143599901,30.47368421,1,0.0240561
Greedy_0,30,4039,31.6,31417,0.01485516217,31.52631579,11,0.0689869
Greedy+Max_0,30,4039,31.6,31417,0.01485516217,31.52631579,11,0.0680368
GreedyOrMax_0,30,4039,31.6,31417,0.01485516217,31.52631579,11,0.0699631
Sieve_1e-008_1.5_0.001,30,4039,31.6,8904,0.01460757613,31.47368421,12,0.0209989
Sieve+Max_1e-008_1.5_0.001,30,4039,31.6,11966,0.01510274821,31.57894737,10,0.0299986
SieveOrMax_1e-008_1.5_0.001,30,4039,31.6,11966,0.01485516217,31.52631579,1,0.0249981
Greedy_0,31,4039,32.6,31869,0.01535033424,32.57894737,11,0.0709604
Greedy+Max_0,31,4039,32.6,31869,0.01535033424,32.57894737,1,0.0710337
GreedyOrMax_0,31,4039,32.6,31869,0.01535033424,32.57894737,11,0.0699654
Sieve_1e-008_1.5_0.001,31,4039,32.6,8857,0.01510274821,32.52631579,12,0.0200477
Sieve+Max_1e-008_1.5_0.001,31,4039,32.6,11955,0.01535033424,32.57894737,11,0.0299816
SieveOrMax_1e-008_1.5_0.001,31,4039,32.6,11955,0.01535033424,32.57894737,1,0.0250481
Greedy_0,32,4039,33.6,32287,0.01559792028,33.10526316,11,0.0719696
Greedy+Max_0,32,4039,33.6,32287,0.01584550631,33.57894737,2,0.0710122
GreedyOrMax_0,32,4039,33.6,32287,0.01559792028,33.10526316,11,0.0719934
Sieve_1e-008_1.5_0.001,32,4039,33.6,9306,0.01559792028,33.57894737,12,0.0229559
Sieve+Max_1e-008_1.5_0.001,32,4039,33.6,12420,0.01584550631,33.57894737,2,0.0329989
SieveOrMax_1e-008_1.5_0.001,32,4039,33.6,12420,0.01559792028,33.57894737,12,0.0280394
Greedy_0,33,4039,34.6,32712,0.01609309235,34.15789474,11,0.0759951
Greedy+Max_0,33,4039,34.6,32712,0.01634067839,34.57894737,3,0.0739994
GreedyOrMax_0,33,4039,34.6,32712,0.01609309235,34.15789474,11,0.0740574
Sieve_1e-008_1.5_0.001,33,4039,34.6,8835,0.01584550631,33.63157895,11,0.0210068
Sieve+Max_1e-008_1.5_0.001,33,4039,34.6,11985,0.01634067839,34.57894737,3,0.0319772
SieveOrMax_1e-008_1.5_0.001,33,4039,34.6,11985,0.01609309235,34.15789474,1,0.0259943
Greedy_0,34,4039,35.6,33139,0.01658826442,35.21052632,11,0.0779935
Greedy+Max_0,34,4039,35.6,33139,0.01683585046,35.57894737,4,0.0759996
GreedyOrMax_0,34,4039,35.6,33139,0.01658826442,35.21052632,11,0.0760576
Sieve_1e-008_1.5_0.001,34,4039,35.6,9288,0.01634067839,35.15789474,12,0.022999
Sieve+Max_1e-008_1.5_0.001,34,4039,35.6,12480,0.01683585046,35.57894737,4,0.0340395
SieveOrMax_1e-008_1.5_0.001,34,4039,35.6,12480,0.01658826442,35.21052632,1,0.0280013
Greedy_0,35,4039,36.6,33547,0.01708343649,36.26315789,11,0.0789925
Greedy+Max_0,35,4039,36.6,33547,0.01733102253,36.57894737,5,0.0780567
GreedyOrMax_0,35,4039,36.6,33547,0.01708343649,36.26315789,11,0.0789994
Sieve_1e-008_1.5_0.001,35,4039,36.6,9805,0.01683585046,36.21052632,12,0.0250009
Sieve+Max_1e-008_1.5_0.001,35,4039,36.6,13026,0.01733102253,36.57894737,5,0.0370124
SieveOrMax_1e-008_1.5_0.001,35,4039,36.6,13026,0.01708343649,36.26315789,1,0.0309948
Greedy_0,36,4039,37.6,33929,0.01757860857,37.31578947,11,0.08002
Greedy+Max_0,36,4039,37.6,33929,0.0178261946,37.57894737,6,0.0789726
GreedyOrMax_0,36,4039,37.6,33929,0.01757860857,37.31578947,11,0.0800228
Sieve_1e-008_1.5_0.001,36,4039,37.6,9399,0.01733102253,37.26315789,12,0.0229718
Sieve+Max_1e-008_1.5_0.001,36,4039,37.6,12651,0.0178261946,37.57894737,6,0.0340246
SieveOrMax_1e-008_1.5_0.001,36,4039,37.6,12651,0.01757860857,37.31578947,1,0.0289752
Greedy_0,37,4039,38.6,34299,0.01807378064,38.36842105,11,0.0829953
Greedy+Max_0,37,4039,38.6,34299,0.01832136667,38.57894737,7,0.0830009
GreedyOrMax_0,37,4039,38.6,34299,0.01807378064,38.36842105,11,0.0820218
Sieve_1e-008_1.5_0.001,37,4039,38.6,9898,0.0178261946,38.31578947,12,0.0250334
Sieve+Max_1e-008_1.5_0.001,37,4039,38.6,13183,0.01832136667,38.47368421,9,0.0379642
SieveOrMax_1e-008_1.5_0.001,37,4039,38.6,13183,0.01807378064,38.36842105,1,0.0319983
Greedy_0,38,4039,39.6,34655,0.01856895271,39.42105263,11,0.0849943
Greedy+Max_0,38,4039,39.6,34655,0.01881653875,39.57894737,8,0.0830578
GreedyOrMax_0,38,4039,39.6,34655,0.01856895271,39.42105263,11,0.0849744
Sieve_1e-008_1.5_0.001,38,4039,39.6,10372,0.01832136667,39.36842105,12,0.0280041
Sieve+Max_1e-008_1.5_0.001,38,4039,39.6,13677,0.01881653875,39.47368421,10,0.0399997
SieveOrMax_1e-008_1.5_0.001,38,4039,39.6,13677,0.01856895271,39.42105263,1,0.0339997
Greedy_0,39,4039,40.6,34988,0.01906412478,40.47368421,11,0.0869911
Greedy+Max_0,39,4039,40.6,34988,0.01931171082,40.57894737,9,0.086057
GreedyOrMax_0,39,4039,40.6,34988,0.01906412478,40.47368421,11,0.0860006
Sieve_1e-008_1.5_0.001,39,4039,40.6,9493,0.01906412478,40.47368421,11,0.0239781
Sieve+Max_1e-008_1.5_0.001,39,4039,40.6,12821,0.01931171082,40.57894737,9,0.0359902
SieveOrMax_1e-008_1.5_0.001,39,4039,40.6,12821,0.01906412478,40.47368421,11,0.0310005
Greedy_0,40,4039,41.6,35301,0.01955929686,41.52631579,11,0.0899692
Greedy+Max_0,40,4039,41.6,35301,0.01980688289,41.57894737,10,0.0930612
GreedyOrMax_0,40,4039,41.6,35301,0.01955929686,41.52631579,11,0.0889423
Sieve_1e-008_1.5_0.001,40,4039,41.6,9692,0.01931171082,41.47368421,12,0.0260006
Sieve+Max_1e-008_1.5_0.001,40,4039,41.6,13041,0.01980688289,41.57894737,10,0.0400332
SieveOrMax_1e-008_1.5_0.001,40,4039,41.6,13041,0.01955929686,41.52631579,1,0.0330013
Greedy_0,41,4039,42.6,35612,0.02005446893,42.57894737,11,0.0929962
Greedy+Max_0,41,4039,42.6,35612,0.02005446893,42.57894737,1,0.0930356
GreedyOrMax_0,41,4039,42.6,35612,0.02005446893,42.57894737,11,0.0919632
Sieve_1e-008_1.5_0.001,41,4039,42.6,10180,0.01980688289,42.52631579,12,0.0300584
Sieve+Max_1e-008_1.5_0.001,41,4039,42.6,13553,0.02005446893,42.52631579,2,0.0429773
SieveOrMax_1e-008_1.5_0.001,41,4039,42.6,13553,0.02005446893,42.57894737,1,0.0360004
Greedy_0,42,4039,43.6,35891,0.02030205496,43.10526316,11,0.0950306
Greedy+Max_0,42,4039,43.6,35891,0.020549641,43.57894737,2,0.0940612
GreedyOrMax_0,42,4039,43.6,35891,0.02030205496,43.10526316,11,0.0949948
Sieve_1e-008_1.5_0.001,42,4039,43.6,10619,0.02030205496,43.57894737,12,0.0320324
Sieve+Max_1e-008_1.5_0.001,42,4039,43.6,13996,0.020549641,43.52631579,3,0.0470585
SieveOrMax_1e-008_1.5_0.001,42,4039,43.6,13996,0.02030205496,43.57894737,12,0.0419976
Greedy_0,43,4039,44.6,36183,0.02079722704,44.15789474,11,0.0980316
Greedy+Max_0,43,4039,44.6,36183,0.02104481307,44.57894737,3,0.0979996
GreedyOrMax_0,43,4039,44.6,36183,0.02079722704,44.15789474,11,0.0969655
Sieve_1e-008_1.5_0.001,43,4039,44.6,10886,0.020549641,44.10526316,12,0.0340321
Sieve+Max_1e-008_1.5_0.001,43,4039,44.6,14292,0.02104481307,44.57894737,3,0.0530193
SieveOrMax_1e-008_1.5_0.001,43,4039,44.6,14292,0.02079722704,44.15789474,1,0.0419994
Greedy_0,44,4039,45.6,36461,0.02129239911,45.21052632,11,0.1009977
Greedy+Max_0,44,4039,45.6,36461,0.02153998514,45.57894737,4,0.1000226
GreedyOrMax_0,44,4039,45.6,36461,0.02129239911,45.21052632,11,0.0999789
Sieve_1e-008_1.5_0.001,44,4039,45.6,11398,0.02104481307,45.15789474,12,0.0380536
Sieve+Max_1e-008_1.5_0.001,44,4039,45.6,14826,0.02153998514,45.52631579,5,0.0569998
SieveOrMax_1e-008_1.5_0.001,44,4039,45.6,14826,0.02129239911,45.21052632,1,0.0459458
Greedy_0,45,4039,46.6,36711,0.02178757118,46.26315789,11,0.1039366
Greedy+Max_0,45,4039,46.6,36711,0.02203515722,46.57894737,5,0.1050363
GreedyOrMax_0,45,4039,46.6,36711,0.02178757118,46.26315789,11,0.1019967
Sieve_1e-008_1.5_0.001,45,4039,46.6,10280,0.02153998514,46.21052632,12,0.0310346
Sieve+Max_1e-008_1.5_0.001,45,4039,46.6,13722,0.02203515722,46.52631579,6,0.0450572
SieveOrMax_1e-008_1.5_0.001,45,4039,46.6,13722,0.02178757118,46.26315789,1,0.0380581
Greedy_0,46,4039,47.6,36950,0.02228274325,47.31578947,11,0.1069585
Greedy+Max_0,46,4039,47.6,36950,0.02253032929,47.57894737,6,0.1050579
GreedyOrMax_0,46,4039,47.6,36950,0.02228274325,47.31578947,11,0.1059772
Sieve_1e-008_1.5_0.001,46,4039,47.6,10742,0.02203515722,47.26315789,12,0.0349617
Sieve+Max_1e-008_1.5_0.001,46,4039,47.6,14202,0.02253032929,47.52631579,7,0.0510378
SieveOrMax_1e-008_1.5_0.001,46,4039,47.6,14202,0.02228274325,47.31578947,1,0.0429648
Greedy_0,47,4039,48.6,37174,0.02277791533,48.36842105,11,0.107057
Greedy+Max_0,47,4039,48.6,37174,0.02302550136,48.57894737,7,0.107982
GreedyOrMax_0,47,4039,48.6,37174,0.02277791533,48.36842105,11,0.1089577
Sieve_1e-008_1.5_0.001,47,4039,48.6,11201,0.02253032929,48.31578947,12,0.0390377
Sieve+Max_1e-008_1.5_0.001,47,4039,48.6,14677,0.02302550136,48.47368421,9,0.0560316
SieveOrMax_1e-008_1.5_0.001,47,4039,48.6,14677,0.02277791533,48.36842105,1,0.0469657
Greedy_0,48,4039,49.6,37386,0.0232730874,49.42105263,11,0.1120012
Greedy+Max_0,48,4039,49.6,37386,0.02352067343,49.57894737,8,0.1150606
GreedyOrMax_0,48,4039,49.6,37386,0.0232730874,49.42105263,11,0.1110381
Sieve_1e-008_1.5_0.001,48,4039,49.6,11698,0.02302550136,49.36842105,12,0.0429955
Sieve+Max_1e-008_1.5_0.001,48,4039,49.6,15195,0.02352067343,49.47368421,10,0.0619679
SieveOrMax_1e-008_1.5_0.001,48,4039,49.6,15195,0.0232730874,49.42105263,1,0.0510577
Greedy_0,49,4039,50.6,37594,0.02376825947,50.47368421,11,0.1169983
Greedy+Max_0,49,4039,50.6,37594,0.02401584551,50.57894737,9,0.115039
GreedyOrMax_0,49,4039,50.6,37594,0.02376825947,50.47368421,11,0.1150237
Sieve_1e-008_1.5_0.001,49,4039,50.6,12136,0.02352067343,50.42105263,12,0.0479448
Sieve+Max_1e-008_1.5_0.001,49,4039,50.6,15649,0.02401584551,50.52631579,10,0.0680648
SieveOrMax_1e-008_1.5_0.001,49,4039,50.6,15649,0.02376825947,50.47368421,1,0.0559394
Greedy_0,50,4039,51.6,37798,0.02426343154,51.52631579,11,0.1200543
Greedy+Max_0,50,4039,51.6,37798,0.02451101758,51.57894737,10,0.1190082
GreedyOrMax_0,50,4039,51.6,37798,0.02426343154,51.52631579,11,0.1199349
Sieve_1e-008_1.5_0.001,50,4039,51.6,11812,0.02401584551,51.47368421,12,0.0450577
Sieve+Max_1e-008_1.5_0.001,50,4039,51.6,15344,0.02426343154,51.52631579,11,0.064995
SieveOrMax_1e-008_1.5_0.001,50,4039,51.6,15344,0.02426343154,51.52631579,1,0.0539477
Greedy_0,51,4039,52.6,37997,0.02475860361,52.57894737,11,0.1239956
Greedy+Max_0,51,4039,52.6,37997,0.02475860361,52.57894737,1,0.1210573
GreedyOrMax_0,51,4039,52.6,37997,0.02475860361,52.57894737,11,0.1210169
Sieve_1e-008_1.5_0.001,51,4039,52.6,12249,0.02451101758,52.52631579,12,0.0499587
Sieve+Max_1e-008_1.5_0.001,51,4039,52.6,15797,0.02475860361,52.52631579,2,0.0710349
SieveOrMax_1e-008_1.5_0.001,51,4039,52.6,15797,0.02475860361,52.57894737,1,0.0589654
Greedy_0,52,4039,53.6,38182,0.02500618965,53.10526316,11,0.1259924
Greedy+Max_0,52,4039,53.6,38182,0.02525377569,53.57894737,2,0.1240662
GreedyOrMax_0,52,4039,53.6,38182,0.02500618965,53.10526316,11,0.1250605
Sieve_1e-008_1.5_0.001,52,4039,53.6,12630,0.02500618965,53.57894737,12,0.0519931
Sieve+Max_1e-008_1.5_0.001,52,4039,53.6,16188,0.02525377569,53.52631579,3,0.0750558
SieveOrMax_1e-008_1.5_0.001,52,4039,53.6,16188,0.02500618965,53.57894737,12,0.0610572
Greedy_0,53,4039,54.6,38376,0.02550136172,54.15789474,11,0.1270636
Greedy+Max_0,53,4039,54.6,38376,0.02574894776,54.57894737,3,0.1270016
GreedyOrMax_0,53,4039,54.6,38376,0.02550136172,54.15789474,11,0.1280575
Sieve_1e-008_1.5_0.001,53,4039,54.6,11180,0.02525377569,54.10526316,12,0.0409612
Sieve+Max_1e-008_1.5_0.001,53,4039,54.6,14751,0.02574894776,54.57894737,3,0.0620624
SieveOrMax_1e-008_1.5_0.001,53,4039,54.6,14751,0.02550136172,54.15789474,1,0.0499757
Greedy_0,54,4039,55.6,38553,0.0259965338,55.21052632,11,0.1320249
Greedy+Max_0,54,4039,55.6,38553,0.02624411983,55.57894737,4,0.1310015
GreedyOrMax_0,54,4039,55.6,38553,0.0259965338,55.21052632,11,0.1309645
Sieve_1e-008_1.5_0.001,54,4039,55.6,11618,0.02574894776,55.15789474,12,0.0450315
Sieve+Max_1e-008_1.5_0.001,54,4039,55.6,15201,0.02624411983,55.47368421,6,0.0660185
SieveOrMax_1e-008_1.5_0.001,54,4039,55.6,15201,0.0259965338,55.21052632,1,0.0549786
Greedy_0,55,4039,56.6,38724,0.02649170587,56.26315789,11,0.1349939
Greedy+Max_0,55,4039,56.6,38724,0.0267392919,56.57894737,5,0.1340354
GreedyOrMax_0,55,4039,56.6,38724,0.02649170587,56.26315789,11,0.1330546
Sieve_1e-008_1.5_0.001,55,4039,56.6,12076,0.02624411983,56.21052632,12,0.0509782
Sieve+Max_1e-008_1.5_0.001,55,4039,56.6,15675,0.0267392919,56.47368421,7,0.0719656
SieveOrMax_1e-008_1.5_0.001,55,4039,56.6,15675,0.02649170587,56.26315789,1,0.0600394
Greedy_0,56,4039,57.6,38896,0.02698687794,57.31578947,11,0.1390638
Greedy+Max_0,56,4039,57.6,38896,0.02723446398,57.57894737,6,0.1359974
GreedyOrMax_0,56,4039,57.6,38896,0.02698687794,57.31578947,11,0.1360624
Sieve_1e-008_1.5_0.001,56,4039,57.6,12513,0.0267392919,57.26315789,12,0.0549365
Sieve+Max_1e-008_1.5_0.001,56,4039,57.6,16127,0.02723446398,57.47368421,8,0.0790357
SieveOrMax_1e-008_1.5_0.001,56,4039,57.6,16127,0.02698687794,57.31578947,1,0.065024
Greedy_0,57,4039,58.6,39063,0.02748205001,58.36842105,11,0.1599295
Greedy+Max_0,57,4039,58.6,39063,0.02772963605,58.57894737,7,0.1599966
GreedyOrMax_0,57,4039,58.6,39063,0.02748205001,58.36842105,11,0.1420613
Sieve_1e-008_1.5_0.001,57,4039,58.6,11353,0.02723446398,58.31578947,12,0.0459765
Sieve+Max_1e-008_1.5_0.001,57,4039,58.6,14980,0.02772963605,58.47368421,9,0.0669662
SieveOrMax_1e-008_1.5_0.001,57,4039,58.6,14980,0.02748205001,58.36842105,1,0.0570556
Greedy_0,58,4039,59.6,39222,0.02797722208,59.42105263,11,0.1470191
Greedy+Max_0,58,4039,59.6,39222,0.02822480812,59.57894737,8,0.1479954
GreedyOrMax_0,58,4039,59.6,39222,0.02797722208,59.42105263,11,0.1469958
Sieve_1e-008_1.5_0.001,58,4039,59.6,13631,0.02772963605,59.36842105,12,0.0679407
Sieve+Max_1e-008_1.5_0.001,58,4039,59.6,17266,0.02822480812,59.47368421,10,0.097003
SieveOrMax_1e-008_1.5_0.001,58,4039,59.6,17266,0.02797722208,59.42105263,1,0.0790562
Greedy_0,59,4039,60.6,39372,0.02847239416,60.47368421,11,0.1530522
Greedy+Max_0,59,4039,60.6,39372,0.02871998019,60.57894737,9,0.1510053
GreedyOrMax_0,59,4039,60.6,39372,0.02847239416,60.47368421,11,0.1830071
Sieve_1e-008_1.5_0.001,59,4039,60.6,13690,0.02822480812,60.42105263,12,0.0680198
Sieve+Max_1e-008_1.5_0.001,59,4039,60.6,17337,0.02871998019,60.57894737,9,0.1000056
SieveOrMax_1e-008_1.5_0.001,59,4039,60.6,17337,0.02847239416,60.47368421,1,0.081994
Greedy_0,60,4039,61.6,39522,0.02896756623,61.52631579,11,0.187932
Greedy+Max_0,60,4039,61.6,39522,0.02921515227,61.57894737,10,0.1870399
GreedyOrMax_0,60,4039,61.6,39522,0.02896756623,61.52631579,11,0.1880219
Sieve_1e-008_1.5_0.001,60,4039,61.6,13502,0.02871998019,61.47368421,12,0.0719377
Sieve+Max_1e-008_1.5_0.001,60,4039,61.6,17165,0.02921515227,61.57894737,10,0.099064
SieveOrMax_1e-008_1.5_0.001,60,4039,61.6,17165,0.02896756623,61.52631579,1,0.0829941
Greedy_0,61,4039,62.6,39662,0.0294627383,62.57894737,11,0.1900608
Greedy+Max_0,61,4039,62.6,39662,0.0294627383,62.52631579,2,0.1899947
GreedyOrMax_0,61,4039,62.6,39662,0.0294627383,62.57894737,11,0.1600711
Sieve_1e-008_1.5_0.001,61,4039,62.6,13894,0.02921515227,62.52631579,12,0.0749791
Sieve+Max_1e-008_1.5_0.001,61,4039,62.6,17566,0.0294627383,62.57894737,11,0.0999509
SieveOrMax_1e-008_1.5_0.001,61,4039,62.6,17566,0.02921515227,62.52631579,12,0.0840551
Greedy_0,62,4039,63.6,39790,0.02971032434,63.10526316,11,0.1629361
Greedy+Max_0,62,4039,63.6,39790,0.02995791037,63.52631579,3,0.1630026
GreedyOrMax_0,62,4039,63.6,39790,0.02971032434,63.10526316,11,0.1640398
Sieve_1e-008_1.5_0.001,62,4039,63.6,14233,0.02971032434,63.57894737,12,0.075995
Sieve+Max_1e-008_1.5_0.001,62,4039,63.6,17909,0.02995791037,63.42105263,5,0.1099981
SieveOrMax_1e-008_1.5_0.001,62,4039,63.6,17909,0.02971032434,63.57894737,12,0.0870002
Greedy_0,63,4039,64.6,39919,0.03020549641,64.15789474,11,0.1650557
Greedy+Max_0,63,4039,64.6,39919,0.03045308245,64.52631579,4,0.1630573
GreedyOrMax_0,63,4039,64.6,39919,0.03020549641,64.15789474,11,0.164942
Sieve_1e-008_1.5_0.001,63,4039,64.6,14422,0.02995791037,64.10526316,12,0.0770571
Sieve+Max_1e-008_1.5_0.001,63,4039,64.6,18109,0.03045308245,64.42105263,6,0.1080036
SieveOrMax_1e-008_1.5_0.001,63,4039,64.6,18109,0.03020549641,64.15789474,1,0.0899966
Greedy_0,64,4039,65.6,40058,0.03070066848,65.21052632,11,0.1669946
Greedy+Max_0,64,4039,65.6,40058,0.03094825452,65.52631579,5,0.1680646
GreedyOrMax_0,64,4039,65.6,40058,0.03070066848,65.21052632,11,0.1699664
Sieve_1e-008_1.5_0.001,64,4039,65.6,14109,0.03045308245,65.15789474,12,0.0779657
Sieve+Max_1e-008_1.5_0.001,64,4039,65.6,17819,0.03094825452,65.42105263,7,0.1120011
SieveOrMax_1e-008_1.5_0.001,64,4039,65.6,17819,0.03070066848,65.21052632,1,0.0930032
Greedy_0,65,4039,66.6,40199,0.03119584055,66.26315789,11,0.1720292
Greedy+Max_0,65,4039,66.6,40199,0.03144342659,66.52631579,6,0.1819614
GreedyOrMax_0,65,4039,66.6,40199,0.03119584055,66.26315789,11,0.1770377
Sieve_1e-008_1.5_0.001,65,4039,66.6,11365,0.03119584055,66.26315789,11,0.048999
Sieve+Max_1e-008_1.5_0.001,65,4039,66.6,15089,0.03144342659,66.42105263,8,0.0709991
SieveOrMax_1e-008_1.5_0.001,65,4039,66.6,15089,0.03119584055,66.26315789,11,0.0620009
Greedy_0,66,4039,67.6,40334,0.03169101263,67.31578947,11,0.1700284
Greedy+Max_0,66,4039,67.6,40334,0.03193859866,67.52631579,7,0.1690021
GreedyOrMax_0,66,4039,67.6,40334,0.03169101263,67.31578947,11,0.1660013
Sieve_1e-008_1.5_0.001,66,4039,67.6,11511,0.03144342659,67.26315789,12,0.0469999
Sieve+Max_1e-008_1.5_0.001,66,4039,67.6,15245,0.03193859866,67.42105263,9,0.0660338
SieveOrMax_1e-008_1.5_0.001,66,4039,67.6,15245,0.03169101263,67.31578947,1,0.0469646
Greedy_0,67,4039,68.6,40463,0.0321861847,68.36842105,11,0.1309947
Greedy+Max_0,67,4039,68.6,40463,0.03243377074,68.52631579,8,0.1260351
GreedyOrMax_0,67,4039,68.6,40463,0.0321861847,68.36842105,11,0.1269618
Sieve_1e-008_1.5_0.001,67,4039,68.6,11879,0.03193859866,68.31578947,12,0.0410414
Sieve+Max_1e-008_1.5_0.001,67,4039,68.6,15622,0.03243377074,68.42105263,10,0.0580193
SieveOrMax_1e-008_1.5_0.001,67,4039,68.6,15622,0.0321861847,68.36842105,1,0.0500361
Greedy_0,68,4039,69.6,40591,0.03268135677,69.42105263,11,0.127995
Greedy+Max_0,68,4039,69.6,40591,0.03292894281,69.52631579,9,0.1280358
GreedyOrMax_0,68,4039,69.6,40591,0.03268135677,69.42105263,11,0.1280297
Sieve_1e-008_1.5_0.001,68,4039,69.6,12254,0.03243377074,69.36842105,12,0.0449951
Sieve+Max_1e-008_1.5_0.001,68,4039,69.6,16009,0.03292894281,69.47368421,10,0.064
SieveOrMax_1e-008_1.5_0.001,68,4039,69.6,16009,0.03268135677,69.42105263,1,0.0549376
Greedy_0,69,4039,70.6,40718,0.03317652884,70.47368421,11,0.130998
Greedy+Max_0,69,4039,70.6,40718,0.03342411488,70.52631579,10,0.1280041
GreedyOrMax_0,69,4039,70.6,40718,0.03317652884,70.47368421,11,0.1290598
Sieve_1e-008_1.5_0.001,69,4039,70.6,12670,0.03292894281,70.42105263,12,0.048999
Sieve+Max_1e-008_1.5_0.001,69,4039,70.6,16432,0.03342411488,70.52631579,10,0.0700024
SieveOrMax_1e-008_1.5_0.001,69,4039,70.6,16432,0.03317652884,70.47368421,1,0.0579749
Greedy_0,70,4039,71.6,40843,0.03367170092,71.52631579,11,0.1329579
Greedy+Max_0,70,4039,71.6,40843,0.03367170092,71.52631579,1,0.1460002
GreedyOrMax_0,70,4039,71.6,40843,0.03367170092,71.52631579,11,0.1300429
Sieve_1e-008_1.5_0.001,70,4039,71.6,13073,0.03342411488,71.47368421,12,0.0539557
Sieve+Max_1e-008_1.5_0.001,70,4039,71.6,16845,0.03367170092,71.47368421,2,0.0790005
SieveOrMax_1e-008_1.5_0.001,70,4039,71.6,16845,0.03367170092,71.52631579,1,0.0630625
Greedy_0,71,4039,72.6,40961,0.03391928695,72.05263158,11,0.1309958
Greedy+Max_0,71,4039,72.6,40961,0.03416687299,72.57894737,1,0.131063
GreedyOrMax_0,71,4039,72.6,40961,0.03391928695,72.05263158,11,0.1309946
Sieve_1e-008_1.5_0.001,71,4039,72.6,13458,0.03391928695,72.52631579,12,0.0570334
Sieve+Max_1e-008_1.5_0.001,71,4039,72.6,17239,0.03416687299,72.47368421,3,0.0820242
SieveOrMax_1e-008_1.5_0.001,71,4039,72.6,17239,0.03416687299,72.57894737,1,0.0659769
Greedy_0,72,4039,73.6,41072,0.03441445902,73.10526316,11,0.1330205
Greedy+Max_0,72,4039,73.6,41072,0.03466204506,73.57894737,2,0.1359725
GreedyOrMax_0,72,4039,73.6,41072,0.03441445902,73.10526316,11,0.1350224
Sieve_1e-008_1.5_0.001,72,4039,73.6,13751,0.03441445902,73.57894737,12,0.0590086
Sieve+Max_1e-008_1.5_0.001,72,4039,73.6,17534,0.03466204506,73.57894737,2,0.0860172
SieveOrMax_1e-008_1.5_0.001,72,4039,73.6,17534,0.03441445902,73.57894737,12,0.0709421
Greedy_0,73,4039,74.6,41187,0.0349096311,74.15789474,11,0.1359941
Greedy+Max_0,73,4039,74.6,41187,0.03515721713,74.57894737,3,0.1360356
GreedyOrMax_0,73,4039,74.6,41187,0.0349096311,74.15789474,11,0.1340262
Sieve_1e-008_1.5_0.001,73,4039,74.6,13955,0.03466204506,74.10526316,12,0.0619737
Sieve+Max_1e-008_1.5_0.001,73,4039,74.6,17746,0.03515721713,74.57894737,3,0.0890004
SieveOrMax_1e-008_1.5_0.001,73,4039,74.6,17746,0.0349096311,74.15789474,1,0.0719991
Greedy_0,74,4039,75.6,41305,0.03540480317,75.21052632,11,0.1389972
Greedy+Max_0,74,4039,75.6,41305,0.03565238921,75.57894737,4,0.1350611
GreedyOrMax_0,74,4039,75.6,41305,0.03540480317,75.21052632,11,0.1350002
Sieve_1e-008_1.5_0.001,74,4039,75.6,14352,0.03515721713,75.15789474,12,0.0659383
Sieve+Max_1e-008_1.5_0.001,74,4039,75.6,18157,0.03565238921,75.36842105,8,0.095
SieveOrMax_1e-008_1.5_0.001,74,4039,75.6,18157,0.03540480317,75.21052632,1,0.076978
Greedy_0,75,4039,76.6,41401,0.03589997524,76.26315789,11,0.1379573
Greedy+Max_0,75,4039,76.6,41401,0.03614756128,76.57894737,5,0.136035
GreedyOrMax_0,75,4039,76.6,41401,0.03589997524,76.26315789,11,0.1360475
Sieve_1e-008_1.5_0.001,75,4039,76.6,14674,0.03565238921,76.21052632,12,0.0709473
Sieve+Max_1e-008_1.5_0.001,75,4039,76.6,18480,0.03614756128,76.36842105,9,0.1060028
SieveOrMax_1e-008_1.5_0.001,75,4039,76.6,18480,0.03589997524,76.26315789,1,0.0860387
Greedy_0,76,4039,77.6,41491,0.03639514731,77.31578947,11,0.140032
Greedy+Max_0,76,4039,77.6,41491,0.03664273335,77.57894737,6,0.1429976
GreedyOrMax_0,76,4039,77.6,41491,0.03639514731,77.31578947,11,0.1400366
Sieve_1e-008_1.5_0.001,76,4039,77.6,11679,0.03614756128,76.78947368,11,0.0410197
Sieve+Max_1e-008_1.5_0.001,76,4039,77.6,15493,0.03664273335,77.36842105,10,0.0569788
SieveOrMax_1e-008_1.5_0.001,76,4039,77.6,15493,0.03639514731,77.31578947,1,0.0500327
Greedy_0,77,4039,78.6,41580,0.03689031939,78.36842105,11,0.1400537
Greedy+Max_0,77,4039,78.6,41580,0.03713790542,78.57894737,7,0.1459382
GreedyOrMax_0,77,4039,78.6,41580,0.03689031939,78.36842105,11,0.1419987
Sieve_1e-008_1.5_0.001,77,4039,78.6,11989,0.03664273335,78.31578947,12,0.0440002
Sieve+Max_1e-008_1.5_0.001,77,4039,78.6,15812,0.03713790542,78.52631579,8,0.063038
SieveOrMax_1e-008_1.5_0.001,77,4039,78.6,15812,0.03689031939,78.36842105,1,0.0559656
Greedy_0,78,4039,79.6,41663,0.03738549146,79.42105263,11,0.1429903
Greedy+Max_0,78,4039,79.6,41663,0.03763307749,79.57894737,8,0.1430346
GreedyOrMax_0,78,4039,79.6,41663,0.03738549146,79.42105263,11,0.1419953
Sieve_1e-008_1.5_0.001,78,4039,79.6,12355,0.03713790542,79.36842105,12,0.0490382
Sieve+Max_1e-008_1.5_0.001,78,4039,79.6,16181,0.03763307749,79.52631579,9,0.0699966
SieveOrMax_1e-008_1.5_0.001,78,4039,79.6,16181,0.03738549146,79.42105263,1,0.0599979
Greedy_0,79,4039,80.6,41743,0.03788066353,80.47368421,11,0.1449933
Greedy+Max_0,79,4039,80.6,41743,0.03812824957,80.57894737,9,0.1439977
GreedyOrMax_0,79,4039,80.6,41743,0.03788066353,80.47368421,11,0.1450605
Sieve_1e-008_1.5_0.001,79,4039,80.6,12735,0.03763307749,80.42105263,12,0.0540359
Sieve+Max_1e-008_1.5_0.001,79,4039,80.6,16570,0.03812824957,80.52631579,10,0.0779976
SieveOrMax_1e-008_1.5_0.001,79,4039,80.6,16570,0.03788066353,80.47368421,1,0.0650012
Greedy_0,80,4039,81.6,41822,0.0383758356,81.52631579,11,0.1440314
Greedy+Max_0,80,4039,81.6,41822,0.03862342164,81.57894737,10,0.14796
GreedyOrMax_0,80,4039,81.6,41822,0.0383758356,81.52631579,11,0.1470374
Sieve_1e-008_1.5_0.001,80,4039,81.6,13138,0.03812824957,81.47368421,12,0.0610002
Sieve+Max_1e-008_1.5_0.001,80,4039,81.6,16979,0.03862342164,81.57894737,10,0.0899636
SieveOrMax_1e-008_1.5_0.001,80,4039,81.6,16979,0.0383758356,81.52631579,1,0.0710042
Greedy_0,81,4039,82.6,41902,0.03887100768,82.57894737,11,0.1479612
Greedy+Max_0,81,4039,82.6,41902,0.03887100768,82.57894737,1,0.1460606
GreedyOrMax_0,81,4039,82.6,41902,0.03887100768,82.57894737,11,0.146997
Sieve_1e-008_1.5_0.001,81,4039,82.6,13530,0.03862342164,82.52631579,12,0.0660298
Sieve+Max_1e-008_1.5_0.001,81,4039,82.6,17382,0.03887100768,82.52631579,2,0.0939617
SieveOrMax_1e-008_1.5_0.001,81,4039,82.6,17382,0.03887100768,82.57894737,1,0.0780698
Greedy_0,82,4039,83.6,41974,0.03911859371,83.10526316,11,0.1499961
Greedy+Max_0,82,4039,83.6,41974,0.03936617975,83.57894737,2,0.148996
GreedyOrMax_0,82,4039,83.6,41974,0.03911859371,83.10526316,11,0.1490336
Sieve_1e-008_1.5_0.001,82,4039,83.6,13838,0.03911859371,83.57894737,12,0.0699637
Sieve+Max_1e-008_1.5_0.001,82,4039,83.6,17691,0.03936617975,83.52631579,3,0.1009988
SieveOrMax_1e-008_1.5_0.001,82,4039,83.6,17691,0.03911859371,83.57894737,12,0.0800029
Greedy_0,83,4039,84.6,42052,0.03961376578,84.15789474,11,0.1489602
Greedy+Max_0,83,4039,84.6,42052,0.03986135182,84.57894737,3,0.1500405
GreedyOrMax_0,83,4039,84.6,42052,0.03961376578,84.15789474,11,0.151961
Sieve_1e-008_1.5_0.001,83,4039,84.6,14005,0.03936617975,84.10526316,12,0.0709962
Sieve+Max_1e-008_1.5_0.001,83,4039,84.6,17866,0.03986135182,84.57894737,3,0.1040419
SieveOrMax_1e-008_1.5_0.001,83,4039,84.6,17866,0.03961376578,84.15789474,1,0.0819928
Greedy_0,84,4039,85.6,42132,0.04010893786,85.21052632,11,0.1500365
Greedy+Max_0,84,4039,85.6,42132,0.04035652389,85.57894737,4,0.1519611
GreedyOrMax_0,84,4039,85.6,42132,0.04010893786,85.21052632,11,0.1519997
Sieve_1e-008_1.5_0.001,84,4039,85.6,14414,0.03986135182,85.15789474,12,0.0780346
Sieve+Max_1e-008_1.5_0.001,84,4039,85.6,18285,0.04035652389,85.31578947,9,0.112
SieveOrMax_1e-008_1.5_0.001,84,4039,85.6,18285,0.04010893786,85.21052632,1,0.08896
Greedy_0,85,4039,86.6,42201,0.04060410993,86.26315789,11,0.1569974
Greedy+Max_0,85,4039,86.6,42201,0.04085169596,86.57894737,5,0.1600581
GreedyOrMax_0,85,4039,86.6,42201,0.04060410993,86.26315789,11,0.152976
Sieve_1e-008_1.5_0.001,85,4039,86.6,14704,0.04035652389,86.21052632,12,0.0809631
Sieve+Max_1e-008_1.5_0.001,85,4039,86.6,18578,0.04085169596,86.31578947,10,0.1170012
SieveOrMax_1e-008_1.5_0.001,85,4039,86.6,18578,0.04060410993,86.26315789,1,0.092998
Greedy_0,86,4039,87.6,42278,0.041099282,87.31578947,11,0.1549984
Greedy+Max_0,86,4039,87.6,42278,0.04134686804,87.57894737,6,0.1550006
GreedyOrMax_0,86,4039,87.6,42278,0.041099282,87.31578947,11,0.1560019
Sieve_1e-008_1.5_0.001,86,4039,87.6,15032,0.04085169596,87.26315789,12,0.0870002
Sieve+Max_1e-008_1.5_0.001,86,4039,87.6,18915,0.04134686804,87.36842105,10,0.129044
SieveOrMax_1e-008_1.5_0.001,86,4039,87.6,18915,0.041099282,87.31578947,1,0.0980053
Greedy_0,87,4039,88.6,42353,0.04159445407,88.36842105,11,0.1579965
Greedy+Max_0,87,4039,88.6,42353,0.04184204011,88.57894737,7,0.1589999
GreedyOrMax_0,87,4039,88.6,42353,0.04159445407,88.36842105,11,0.1560349
Sieve_1e-008_1.5_0.001,87,4039,88.6,15247,0.041099282,87.78947368,12,0.0890294
Sieve+Max_1e-008_1.5_0.001,87,4039,88.6,19136,0.04184204011,88.42105263,10,0.128033
SieveOrMax_1e-008_1.5_0.001,87,4039,88.6,19136,0.04159445407,88.36842105,1,0.1069665
Greedy_0,88,4039,89.6,42427,0.04208962615,89.42105263,11,0.1599926
Greedy+Max_0,88,4039,89.6,42427,0.04233721218,89.57894737,8,0.157997
GreedyOrMax_0,88,4039,89.6,42427,0.04208962615,89.42105263,11,0.159
Sieve_1e-008_1.5_0.001,88,4039,89.6,15511,0.04184204011,89.36842105,12,0.0920644
Sieve+Max_1e-008_1.5_0.001,88,4039,89.6,19408,0.04233721218,89.57894737,8,0.131939
SieveOrMax_1e-008_1.5_0.001,88,4039,89.6,19408,0.04208962615,89.42105263,1,0.1030639
Greedy_0,89,4039,90.6,42504,0.04258479822,90.47368421,11,0.1689925
Greedy+Max_0,89,4039,90.6,42504,0.04283238425,90.57894737,9,0.1589994
GreedyOrMax_0,89,4039,90.6,42504,0.04258479822,90.47368421,11,0.1600029
Sieve_1e-008_1.5_0.001,89,4039,90.6,15736,0.04233721218,90.42105263,12,0.096066
Sieve+Max_1e-008_1.5_0.001,89,4039,90.6,19639,0.04283238425,90.57894737,9,0.1369328
SieveOrMax_1e-008_1.5_0.001,89,4039,90.6,19639,0.04258479822,90.47368421,1,0.1080673
Greedy_0,90,4039,91.6,42581,0.04307997029,91.52631579,11,0.1600371
Greedy+Max_0,90,4039,91.6,42581,0.04332755633,91.57894737,10,0.1610035
GreedyOrMax_0,90,4039,91.6,42581,0.04307997029,91.52631579,11,0.1780282
Sieve_1e-008_1.5_0.001,90,4039,91.6,16004,0.04258479822,90.94736842,12,0.1019324
Sieve+Max_1e-008_1.5_0.001,90,4039,91.6,19916,0.04332755633,91.57894737,10,0.1430602
SieveOrMax_1e-008_1.5_0.001,90,4039,91.6,19916,0.04307997029,91.52631579,1,0.1109402
Greedy_0,91,4039,92.6,42656,0.04357514236,92.57894737,11,0.1609922
Greedy+Max_0,91,4039,92.6,42656,0.04357514236,92.57894737,1,0.1599665
GreedyOrMax_0,91,4039,92.6,42656,0.04357514236,92.57894737,11,0.1620094
Sieve_1e-008_1.5_0.001,91,4039,92.6,16243,0.04307997029,92,12,0.1080053
Sieve+Max_1e-008_1.5_0.001,91,4039,92.6,20159,0.04357514236,92.57894737,11,0.1479976
SieveOrMax_1e-008_1.5_0.001,91,4039,92.6,20159,0.04357514236,92.57894737,1,0.1159982
Greedy_0,92,4039,93.6,42724,0.0438227284,93.10526316,11,0.1730247
Greedy+Max_0,92,4039,93.6,42724,0.04407031443,93.57894737,2,0.1620003
GreedyOrMax_0,92,4039,93.6,42724,0.0438227284,93.10526316,11,0.1639629
Sieve_1e-008_1.5_0.001,92,4039,93.6,16289,0.0438227284,93.57894737,12,0.1060398
Sieve+Max_1e-008_1.5_0.001,92,4039,93.6,20209,0.04407031443,93.52631579,3,0.1599602
SieveOrMax_1e-008_1.5_0.001,92,4039,93.6,20209,0.0438227284,93.57894737,12,0.1180604
Greedy_0,93,4039,94.6,42800,0.04431790047,94.15789474,11,0.1640488
Greedy+Max_0,93,4039,94.6,42800,0.04456548651,94.57894737,3,0.1649431
GreedyOrMax_0,93,4039,94.6,42800,0.04431790047,94.15789474,11,0.163063
Sieve_1e-008_1.5_0.001,93,4039,94.6,16531,0.04407031443,94.57894737,13,0.1070007
Sieve+Max_1e-008_1.5_0.001,93,4039,94.6,20460,0.04456548651,94.57894737,3,0.1589612
SieveOrMax_1e-008_1.5_0.001,93,4039,94.6,20460,0.04431790047,94.15789474,1,0.1200129
Greedy_0,94,4039,95.6,42873,0.04481307254,95.21052632,11,0.165954
Greedy+Max_0,94,4039,95.6,42873,0.04506065858,95.57894737,4,0.1670583
GreedyOrMax_0,94,4039,95.6,42873,0.04481307254,95.21052632,11,0.1649778
Sieve_1e-008_1.5_0.001,94,4039,95.6,16647,0.04456548651,95.15789474,12,0.1090241
Sieve+Max_1e-008_1.5_0.001,94,4039,95.6,20581,0.04506065858,95.47368421,6,0.1570328
SieveOrMax_1e-008_1.5_0.001,94,4039,95.6,20581,0.04481307254,95.21052632,1,0.1209999
Greedy_0,95,4039,96.6,42943,0.04530824462,96.26315789,11,0.1699943
Greedy+Max_0,95,4039,96.6,42943,0.04555583065,96.57894737,5,0.1680657
GreedyOrMax_0,95,4039,96.6,42943,0.04530824462,96.26315789,11,0.1659888
Sieve_1e-008_1.5_0.001,95,4039,96.6,16939,0.04481307254,96.15789474,13,0.112991
Sieve+Max_1e-008_1.5_0.001,95,4039,96.6,20880,0.04555583065,96.47368421,7,0.161048
SieveOrMax_1e-008_1.5_0.001,95,4039,96.6,20880,0.04530824462,96.26315789,1,0.1260083
Greedy_0,96,4039,97.6,43016,0.04580341669,97.31578947,11,0.1709558
Greedy+Max_0,96,4039,97.6,43016,0.04605100272,97.57894737,6,0.1700011
GreedyOrMax_0,96,4039,97.6,43016,0.04580341669,97.31578947,11,0.1680646
Sieve_1e-008_1.5_0.001,96,4039,97.6,17020,0.04530824462,96.73684211,12,0.1159965
Sieve+Max_1e-008_1.5_0.001,96,4039,97.6,20967,0.04605100272,97.47368421,8,0.1649954
SieveOrMax_1e-008_1.5_0.001,96,4039,97.6,20967,0.04580341669,97.31578947,1,0.1280154
Greedy_0,97,4039,98.6,43088,0.04629858876,98.36842105,11,0.169996
Greedy+Max_0,97,4039,98.6,43088,0.0465461748,98.57894737,7,0.1699726
GreedyOrMax_0,97,4039,98.6,43088,0.04629858876,98.36842105,11,0.1690562
Sieve_1e-008_1.5_0.001,97,4039,98.6,17474,0.04580341669,98.26315789,13,0.1230023
Sieve+Max_1e-008_1.5_0.001,97,4039,98.6,21429,0.0465461748,98.47368421,9,0.1740021
SieveOrMax_1e-008_1.5_0.001,97,4039,98.6,21429,0.04629858876,98.36842105,1,0.1339944
Greedy_0,98,4039,99.6,43162,0.04679376083,99.42105263,11,0.1720315
Greedy+Max_0,98,4039,99.6,43162,0.04704134687,99.57894737,8,0.1699994
GreedyOrMax_0,98,4039,99.6,43162,0.04679376083,99.42105263,11,0.1700352
Sieve_1e-008_1.5_0.001,98,4039,99.6,17199,0.04629858876,98.84210526,12,0.1190543
Sieve+Max_1e-008_1.5_0.001,98,4039,99.6,21162,0.04704134687,99.47368421,10,0.1710086
SieveOrMax_1e-008_1.5_0.001,98,4039,99.6,21162,0.04679376083,99.42105263,1,0.1319959
Greedy_0,99,4039,100.6,43237,0.0472889329,100.4736842,11,0.1740044
Greedy+Max_0,99,4039,100.6,43237,0.04753651894,100.5789474,9,0.1729866
GreedyOrMax_0,99,4039,100.6,43237,0.0472889329,100.4736842,11,0.174005
Sieve_1e-008_1.5_0.001,99,4039,100.6,17445,0.04679376083,100.3684211,13,0.1229346
Sieve+Max_1e-008_1.5_0.001,99,4039,100.6,21417,0.04753651894,100.5789474,9,0.1840021
SieveOrMax_1e-008_1.5_0.001,99,4039,100.6,21417,0.0472889329,100.4736842,1,0.1360031


==> experiments/data/ego-Facebook_raw_old.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
GreedyPP(0_0_0),0,4039,1.6,173,0.0004951720723,1,1,0
GreedyPP(0_1_0),0,4039,1.6,173,0.0007427581084,1.526315789,1,0
GreedyPP(0_0_1),0,4039,1.6,173,0.0007427581084,1.526315789,1,0
SievePP(1e-008_1.5_0.001_0),0,4039,1.6,175,0.0004951720723,1,1,0
SievePP(1e-008_1.5_0.001_1),0,4039,1.6,348,0.0007427581084,1.526315789,1,0.0005029
GreedyPP(0_0_0),1,4039,2.6,537,0.0009903441446,2,2,0
GreedyPP(0_1_0),1,4039,2.6,537,0.001237930181,2.578947368,1,0
GreedyPP(0_0_1),1,4039,2.6,537,0.0009903441446,2,2,0.0004705
SievePP(1e-008_1.5_0.001_0),1,4039,2.6,370,0.0009903441446,2,2,0.0005
SievePP(1e-008_1.5_0.001_1),1,4039,2.6,735,0.001237930181,2.526315789,2,0.0005035
GreedyPP(0_0_0),2,4039,3.6,993,0.001485516217,3,3,0
GreedyPP(0_1_0),2,4039,3.6,993,0.001733102253,3.526315789,3,0.0004967
GreedyPP(0_0_1),2,4039,3.6,993,0.001485516217,3,3,0.0005
SievePP(1e-008_1.5_0.001_0),2,4039,3.6,479,0.001485516217,3,3,0.0005035
SievePP(1e-008_1.5_0.001_1),2,4039,3.6,937,0.001733102253,3.578947368,2,0.0005017
GreedyPP(0_0_0),3,4039,4.6,1644,0.001980688289,4,4,0.0009984
GreedyPP(0_1_0),3,4039,4.6,1644,0.002228274325,4.578947368,3,0.000999
GreedyPP(0_0_1),3,4039,4.6,1644,0.001980688289,4,4,0.0009989
SievePP(1e-008_1.5_0.001_0),3,4039,4.6,712,0.001980688289,4,4,0.0005007
SievePP(1e-008_1.5_0.001_1),3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0005
GreedyPP(0_0_0),4,4039,5.6,2505,0.002475860361,5,5,0.0019996
GreedyPP(0_1_0),4,4039,5.6,2505,0.002723446398,5.578947368,4,0.0020594
GreedyPP(0_0_1),4,4039,5.6,2505,0.002475860361,5,5,0.0019462
SievePP(1e-008_1.5_0.001_0),4,4039,5.6,948,0.002475860361,5,5,0.0004984
SievePP(1e-008_1.5_0.001_1),4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0009432
GreedyPP(0_0_0),5,4039,6.6,3541,0.002971032434,6,6,0.0030287
GreedyPP(0_1_0),5,4039,6.6,3541,0.00321861847,6.578947368,5,0.0025503
GreedyPP(0_0_1),5,4039,6.6,3541,0.002971032434,6,6,0.0029974
SievePP(1e-008_1.5_0.001_0),5,4039,6.6,1153,0.002971032434,6,6,0.0010002
SievePP(1e-008_1.5_0.001_1),5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0020002
GreedyPP(0_0_0),6,4039,7.6,4737,0.003466204506,7,7,0.0045033
GreedyPP(0_1_0),6,4039,7.6,4737,0.003713790542,7.578947368,6,0.0055046
GreedyPP(0_0_1),6,4039,7.6,4737,0.003466204506,7,7,0.0039931
SievePP(1e-008_1.5_0.001_0),6,4039,7.6,1388,0.003466204506,7,7,0.0009563
SievePP(1e-008_1.5_0.001_1),6,4039,7.6,2590,0.003713790542,7.526315789,7,0.002498
GreedyPP(0_0_0),7,4039,8.6,6125,0.003961376578,8,8,0.0080031
GreedyPP(0_1_0),7,4039,8.6,6125,0.004208962615,8.578947368,7,0.0069559
GreedyPP(0_0_1),7,4039,8.6,6125,0.003961376578,8,8,0.0105017
SievePP(1e-008_1.5_0.001_0),7,4039,8.6,1658,0.003961376578,8,8,0.0020025
SievePP(1e-008_1.5_0.001_1),7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0060001
GreedyPP(0_0_0),8,4039,9.6,7670,0.004456548651,9,9,0.0180081
GreedyPP(0_1_0),8,4039,9.6,7670,0.004704134687,9.578947368,8,0.0179877
GreedyPP(0_0_1),8,4039,9.6,7670,0.004456548651,9,9,0.0159989
SievePP(1e-008_1.5_0.001_0),8,4039,9.6,1964,0.004456548651,9,9,0.0044994
SievePP(1e-008_1.5_0.001_1),8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0074979
GreedyPP(0_0_0),9,4039,10.6,9359,0.004951720723,10,10,0.010562
GreedyPP(0_1_0),9,4039,10.6,9359,0.005199306759,10.57894737,9,0.0114358
GreedyPP(0_0_1),9,4039,10.6,9359,0.004951720723,10,10,0.0109613
SievePP(1e-008_1.5_0.001_0),9,4039,10.6,2208,0.004951720723,10,10,0.0024963
SievePP(1e-008_1.5_0.001_1),9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0059767
GreedyPP(0_0_0),10,4039,11.6,11162,0.005446892795,11.52631579,11,0.0154976
GreedyPP(0_1_0),10,4039,11.6,11162,0.005694478831,11.57894737,10,0.0135003
GreedyPP(0_0_1),10,4039,11.6,11162,0.005446892795,11.52631579,11,0.0150005
SievePP(1e-008_1.5_0.001_0),10,4039,11.6,2589,0.005446892795,11.52631579,11,0.004001
SievePP(1e-008_1.5_0.001_1),10,4039,11.6,4402,0.005694478831,11.57894737,10,0.0060012
GreedyPP(0_0_0),11,4039,12.6,12918,0.005942064868,12.57894737,11,0.0184997
GreedyPP(0_1_0),11,4039,12.6,12918,0.005942064868,12.57894737,1,0.0184997
GreedyPP(0_0_1),11,4039,12.6,12918,0.005942064868,12.57894737,11,0.0154988
SievePP(1e-008_1.5_0.001_0),11,4039,12.6,3178,0.005942064868,12.57894737,11,0.0045158
SievePP(1e-008_1.5_0.001_1),11,4039,12.6,5107,0.005942064868,12.57894737,11,0.0069797
GreedyPP(0_0_0),12,4039,13.6,14542,0.006189650904,13.10526316,11,0.0220001
GreedyPP(0_1_0),12,4039,13.6,14542,0.00643723694,13.57894737,2,0.0195032
GreedyPP(0_0_1),12,4039,13.6,14542,0.006189650904,13.10526316,11,0.0199976
SievePP(1e-008_1.5_0.001_0),12,4039,13.6,3487,0.006189650904,13.10526316,11,0.0040004
SievePP(1e-008_1.5_0.001_1),12,4039,13.6,5476,0.00643723694,13.52631579,3,0.0089992
GreedyPP(0_0_0),13,4039,14.6,16184,0.006684822976,14.15789474,11,0.0240105
GreedyPP(0_1_0),13,4039,14.6,16184,0.006932409012,14.42105263,6,0.0240031
GreedyPP(0_0_1),13,4039,14.6,16184,0.006684822976,14.15789474,11,0.0224967
SievePP(1e-008_1.5_0.001_0),13,4039,14.6,4010,0.006684822976,14.15789474,11,0.0055006
SievePP(1e-008_1.5_0.001_1),13,4039,14.6,6110,0.006932409012,14.52631579,4,0.0109989
GreedyPP(0_0_0),14,4039,15.6,17716,0.007179995048,15.21052632,11,0.0270586
GreedyPP(0_1_0),14,4039,15.6,17716,0.007427581084,15.47368421,6,0.0250317
GreedyPP(0_0_1),14,4039,15.6,17716,0.007179995048,15.21052632,11,0.0264965
SievePP(1e-008_1.5_0.001_0),14,4039,15.6,4498,0.007179995048,15.21052632,11,0.005562
SievePP(1e-008_1.5_0.001_1),14,4039,15.6,6684,0.007427581084,15.57894737,4,0.0124962
GreedyPP(0_0_0),15,4039,16.6,19115,0.007675167121,16.26315789,11,0.0300345
GreedyPP(0_1_0),15,4039,16.6,19115,0.007922753157,16.57894737,5,0.0285406
GreedyPP(0_0_1),15,4039,16.6,19115,0.007675167121,16.26315789,11,0.0280001
SievePP(1e-008_1.5_0.001_0),15,4039,16.6,4968,0.007675167121,16.26315789,11,0.0079963
SievePP(1e-008_1.5_0.001_1),15,4039,16.6,7232,0.007922753157,16.52631579,6,0.0129991
GreedyPP(0_0_0),16,4039,17.6,20420,0.008170339193,17.31578947,11,0.0344991
GreedyPP(0_1_0),16,4039,17.6,20420,0.008417925229,17.57894737,6,0.0330399
GreedyPP(0_0_1),16,4039,17.6,20420,0.008170339193,17.31578947,11,0.0320677
SievePP(1e-008_1.5_0.001_0),16,4039,17.6,5357,0.008170339193,17.31578947,11,0.007994
SievePP(1e-008_1.5_0.001_1),16,4039,17.6,7703,0.008417925229,17.52631579,7,0.0144379
GreedyPP(0_0_0),17,4039,18.6,21642,0.008665511265,18.36842105,11,0.0359976
GreedyPP(0_1_0),17,4039,18.6,21642,0.008913097301,18.57894737,7,0.0365011
GreedyPP(0_0_1),17,4039,18.6,21642,0.008665511265,18.36842105,11,0.0360642
SievePP(1e-008_1.5_0.001_0),17,4039,18.6,5722,0.008665511265,18.36842105,11,0.0089964
SievePP(1e-008_1.5_0.001_1),17,4039,18.6,8146,0.008913097301,18.57894737,7,0.0179479
GreedyPP(0_0_0),18,4039,19.6,22750,0.009160683337,19.42105263,11,0.0420204
GreedyPP(0_1_0),18,4039,19.6,22750,0.009408269374,19.57894737,8,0.0379665
GreedyPP(0_0_1),18,4039,19.6,22750,0.009160683337,19.42105263,11,0.038557
SievePP(1e-008_1.5_0.001_0),18,4039,19.6,6067,0.009160683337,19.42105263,11,0.0104454
SievePP(1e-008_1.5_0.001_1),18,4039,19.6,8570,0.009408269374,19.57894737,8,0.0175178
GreedyPP(0_0_0),19,4039,20.6,23787,0.00965585541,20.47368421,11,0.0435001
GreedyPP(0_1_0),19,4039,20.6,23787,0.009903441446,20.57894737,9,0.0430637
GreedyPP(0_0_1),19,4039,20.6,23787,0.00965585541,20.47368421,11,0.0414971
SievePP(1e-008_1.5_0.001_0),19,4039,20.6,6386,0.00965585541,20.47368421,11,0.0105005
SievePP(1e-008_1.5_0.001_1),19,4039,20.6,8976,0.009903441446,20.57894737,9,0.0184394
GreedyPP(0_0_0),20,4039,21.6,24735,0.01015102748,21.52631579,11,0.0489996
GreedyPP(0_1_0),20,4039,21.6,24735,0.01039861352,21.57894737,10,0.0450014
GreedyPP(0_0_1),20,4039,21.6,24735,0.01015102748,21.52631579,11,0.0445588
SievePP(1e-008_1.5_0.001_0),20,4039,21.6,6627,0.009903441446,21,11,0.0119598
SievePP(1e-008_1.5_0.001_1),20,4039,21.6,9273,0.01015102748,21.57894737,10,0.0229962
GreedyPP(0_0_0),21,4039,22.6,25618,0.01064619955,22.57894737,11,0.0499991
GreedyPP(0_1_0),21,4039,22.6,25618,0.01064619955,22.57894737,1,0.0475608
GreedyPP(0_0_1),21,4039,22.6,25618,0.01064619955,22.57894737,11,0.0474829
SievePP(1e-008_1.5_0.001_0),21,4039,22.6,6895,0.01064619955,22.57894737,11,0.0125338
SievePP(1e-008_1.5_0.001_1),21,4039,22.6,9591,0.01064619955,22.57894737,11,0.020938
GreedyPP(0_0_0),22,4039,23.6,26414,0.01089378559,23.10526316,11,0.0514993
GreedyPP(0_1_0),22,4039,23.6,26414,0.01114137163,23.57894737,2,0.0505571
GreedyPP(0_0_1),22,4039,23.6,26414,0.01089378559,23.10526316,11,0.050498
SievePP(1e-008_1.5_0.001_0),22,4039,23.6,7038,0.01089378559,23.10526316,11,0.0130628
SievePP(1e-008_1.5_0.001_1),22,4039,23.6,9763,0.01114137163,23.52631579,3,0.0210415
GreedyPP(0_0_0),23,4039,24.6,27190,0.01138895766,24.15789474,11,0.0539955
GreedyPP(0_1_0),23,4039,24.6,27190,0.0116365437,24.57894737,3,0.0520613
GreedyPP(0_0_1),23,4039,24.6,27190,0.01138895766,24.15789474,11,0.053504
SievePP(1e-008_1.5_0.001_0),23,4039,24.6,7287,0.01138895766,24.15789474,11,0.0144447
SievePP(1e-008_1.5_0.001_1),23,4039,24.6,10052,0.0116365437,24.57894737,3,0.0249992
GreedyPP(0_0_0),24,4039,25.6,27903,0.01188412974,25.21052632,11,0.0579994
GreedyPP(0_1_0),24,4039,25.6,27903,0.01213171577,25.57894737,4,0.0565561
GreedyPP(0_0_1),24,4039,25.6,27903,0.01188412974,25.21052632,11,0.0565089
SievePP(1e-008_1.5_0.001_0),24,4039,25.6,7581,0.01188412974,25.21052632,11,0.0154322
SievePP(1e-008_1.5_0.001_1),24,4039,25.6,10394,0.01213171577,25.57894737,4,0.0250015
GreedyPP(0_0_0),25,4039,26.6,28587,0.01237930181,26.26315789,11,0.0570596
GreedyPP(0_1_0),25,4039,26.6,28587,0.01262688784,26.57894737,5,0.0584363
GreedyPP(0_0_1),25,4039,26.6,28587,0.01237930181,26.26315789,11,0.0580642
SievePP(1e-008_1.5_0.001_0),25,4039,26.6,7682,0.01237930181,26.26315789,11,0.0159397
SievePP(1e-008_1.5_0.001_1),25,4039,26.6,10552,0.01262688784,26.57894737,5,0.0260654
GreedyPP(0_0_0),26,4039,27.6,29238,0.01287447388,27.31578947,11,0.0624987
GreedyPP(0_1_0),26,4039,27.6,29238,0.01312205992,27.57894737,6,0.0605019
GreedyPP(0_0_1),26,4039,27.6,29238,0.01287447388,27.31578947,11,0.0605008
SievePP(1e-008_1.5_0.001_0),26,4039,27.6,7866,0.01262688784,26.78947368,11,0.0165661
SievePP(1e-008_1.5_0.001_1),26,4039,27.6,10781,0.01312205992,27.57894737,6,0.026942
GreedyPP(0_0_0),27,4039,28.6,29841,0.01336964595,28.36842105,11,0.0645655
GreedyPP(0_1_0),27,4039,28.6,29841,0.01361723199,28.57894737,7,0.0629976
GreedyPP(0_0_1),27,4039,28.6,29841,0.01336964595,28.36842105,11,0.0630073
SievePP(1e-008_1.5_0.001_0),27,4039,28.6,8058,0.01336964595,28.36842105,11,0.017057
SievePP(1e-008_1.5_0.001_1),27,4039,28.6,11007,0.01361723199,28.57894737,7,0.027495
GreedyPP(0_0_0),28,4039,29.6,30412,0.01386481802,29.42105263,11,0.0714974
GreedyPP(0_1_0),28,4039,29.6,30412,0.01411240406,29.52631579,9,0.0670009
GreedyPP(0_0_1),28,4039,29.6,30412,0.01386481802,29.42105263,11,0.066064
SievePP(1e-008_1.5_0.001_0),28,4039,29.6,8215,0.01386481802,29.42105263,11,0.0190037
SievePP(1e-008_1.5_0.001_1),28,4039,29.6,11210,0.01411240406,29.57894737,8,0.0295401
GreedyPP(0_0_0),29,4039,30.6,30945,0.0143599901,30.47368421,11,0.0715634
GreedyPP(0_1_0),29,4039,30.6,30945,0.0143599901,30.47368421,11,0.0675561
GreedyPP(0_0_1),29,4039,30.6,30945,0.0143599901,30.47368421,11,0.0684402
SievePP(1e-008_1.5_0.001_0),29,4039,30.6,8496,0.01411240406,30.42105263,12,0.0200596
SievePP(1e-008_1.5_0.001_1),29,4039,30.6,11532,0.01460757613,30.57894737,9,0.0334837
GreedyPP(0_0_0),30,4039,31.6,31417,0.01485516217,31.52631579,11,0.0725601
GreedyPP(0_1_0),30,4039,31.6,31417,0.01485516217,31.52631579,11,0.0704381
GreedyPP(0_0_1),30,4039,31.6,31417,0.01485516217,31.52631579,11,0.070569
SievePP(1e-008_1.5_0.001_0),30,4039,31.6,8904,0.01460757613,31.47368421,12,0.0225001
SievePP(1e-008_1.5_0.001_1),30,4039,31.6,11966,0.01510274821,31.57894737,10,0.033061
GreedyPP(0_0_0),31,4039,32.6,31869,0.01535033424,32.57894737,11,0.0729999
GreedyPP(0_1_0),31,4039,32.6,31869,0.01535033424,32.57894737,1,0.0724406
GreedyPP(0_0_1),31,4039,32.6,31869,0.01535033424,32.57894737,11,0.0744778
SievePP(1e-008_1.5_0.001_0),31,4039,32.6,8857,0.01510274821,32.52631579,12,0.0215598
SievePP(1e-008_1.5_0.001_1),31,4039,32.6,11955,0.01535033424,32.57894737,11,0.0329608
GreedyPP(0_0_0),32,4039,33.6,32287,0.01559792028,33.10526316,11,0.0800558
GreedyPP(0_1_0),32,4039,33.6,32287,0.01584550631,33.57894737,2,0.0780146
GreedyPP(0_0_1),32,4039,33.6,32287,0.01559792028,33.10526316,11,0.0769798
SievePP(1e-008_1.5_0.001_0),32,4039,33.6,9306,0.01559792028,33.57894737,12,0.0235594
SievePP(1e-008_1.5_0.001_1),32,4039,33.6,12420,0.01584550631,33.57894737,2,0.0360004
GreedyPP(0_0_0),33,4039,34.6,32712,0.01609309235,34.15789474,11,0.0789413
GreedyPP(0_1_0),33,4039,34.6,32712,0.01634067839,34.57894737,3,0.0800586
GreedyPP(0_0_1),33,4039,34.6,32712,0.01609309235,34.15789474,11,0.0775629
SievePP(1e-008_1.5_0.001_0),33,4039,34.6,8835,0.01584550631,33.63157895,11,0.0214716
SievePP(1e-008_1.5_0.001_1),33,4039,34.6,11985,0.01634067839,34.57894737,3,0.0320148
GreedyPP(0_0_0),34,4039,35.6,33139,0.01658826442,35.21052632,11,0.080561
GreedyPP(0_1_0),34,4039,35.6,33139,0.01683585046,35.57894737,4,0.0800023
GreedyPP(0_0_1),34,4039,35.6,33139,0.01658826442,35.21052632,11,0.0789311
SievePP(1e-008_1.5_0.001_0),34,4039,35.6,9288,0.01634067839,35.15789474,12,0.02406
SievePP(1e-008_1.5_0.001_1),34,4039,35.6,12480,0.01683585046,35.57894737,4,0.0360254
GreedyPP(0_0_0),35,4039,36.6,33547,0.01708343649,36.26315789,11,0.0859944
GreedyPP(0_1_0),35,4039,36.6,33547,0.01733102253,36.57894737,5,0.0845027
GreedyPP(0_0_1),35,4039,36.6,33547,0.01708343649,36.26315789,11,0.0834998
SievePP(1e-008_1.5_0.001_0),35,4039,36.6,9805,0.01683585046,36.21052632,12,0.0284979
SievePP(1e-008_1.5_0.001_1),35,4039,36.6,13026,0.01733102253,36.57894737,5,0.0405015
GreedyPP(0_0_0),36,4039,37.6,33929,0.01757860857,37.31578947,11,0.0835595
GreedyPP(0_1_0),36,4039,37.6,33929,0.0178261946,37.57894737,6,0.0830425
GreedyPP(0_0_1),36,4039,37.6,33929,0.01757860857,37.31578947,11,0.0850774
SievePP(1e-008_1.5_0.001_0),36,4039,37.6,9399,0.01733102253,37.26315789,12,0.0244998
SievePP(1e-008_1.5_0.001_1),36,4039,37.6,12651,0.0178261946,37.57894737,6,0.0375011
GreedyPP(0_0_0),37,4039,38.6,34299,0.01807378064,38.36842105,11,0.0865565
GreedyPP(0_1_0),37,4039,38.6,34299,0.01832136667,38.57894737,7,0.0881716
GreedyPP(0_0_1),37,4039,38.6,34299,0.01807378064,38.36842105,11,0.0876453
SievePP(1e-008_1.5_0.001_0),37,4039,38.6,9898,0.0178261946,38.31578947,12,0.0270018
SievePP(1e-008_1.5_0.001_1),37,4039,38.6,13183,0.01832136667,38.47368421,9,0.0399997
GreedyPP(0_0_0),38,4039,39.6,34655,0.01856895271,39.42105263,11,0.0886898
GreedyPP(0_1_0),38,4039,39.6,34655,0.01881653875,39.57894737,8,0.0874474
GreedyPP(0_0_1),38,4039,39.6,34655,0.01856895271,39.42105263,11,0.0899999
SievePP(1e-008_1.5_0.001_0),38,4039,39.6,10372,0.01832136667,39.36842105,12,0.0300004
SievePP(1e-008_1.5_0.001_1),38,4039,39.6,13677,0.01881653875,39.47368421,10,0.047996
GreedyPP(0_0_0),39,4039,40.6,34988,0.01906412478,40.47368421,11,0.0900005
GreedyPP(0_1_0),39,4039,40.6,34988,0.01931171082,40.57894737,9,0.0890812
GreedyPP(0_0_1),39,4039,40.6,34988,0.01906412478,40.47368421,11,0.0909961
SievePP(1e-008_1.5_0.001_0),39,4039,40.6,9493,0.01906412478,40.47368421,11,0.0250027
SievePP(1e-008_1.5_0.001_1),39,4039,40.6,12821,0.01931171082,40.57894737,9,0.0390013
GreedyPP(0_0_0),40,4039,41.6,35301,0.01955929686,41.52631579,11,0.0919456
GreedyPP(0_1_0),40,4039,41.6,35301,0.01980688289,41.57894737,10,0.0925474
GreedyPP(0_0_1),40,4039,41.6,35301,0.01955929686,41.52631579,11,0.0905006
SievePP(1e-008_1.5_0.001_0),40,4039,41.6,9692,0.01931171082,41.47368421,12,0.0274995
SievePP(1e-008_1.5_0.001_1),40,4039,41.6,13041,0.01980688289,41.57894737,10,0.0400014
GreedyPP(0_0_0),41,4039,42.6,35612,0.02005446893,42.57894737,11,0.0975007
GreedyPP(0_1_0),41,4039,42.6,35612,0.02005446893,42.57894737,1,0.0944999
GreedyPP(0_0_1),41,4039,42.6,35612,0.02005446893,42.57894737,11,0.0959978
SievePP(1e-008_1.5_0.001_0),41,4039,42.6,10180,0.01980688289,42.52631579,12,0.0325029
SievePP(1e-008_1.5_0.001_1),41,4039,42.6,13553,0.02005446893,42.52631579,2,0.0454992
GreedyPP(0_0_0),42,4039,43.6,35891,0.02030205496,43.10526316,11,0.0967407
GreedyPP(0_1_0),42,4039,43.6,35891,0.020549641,43.57894737,2,0.0974541
GreedyPP(0_0_1),42,4039,43.6,35891,0.02030205496,43.10526316,11,0.0969973
SievePP(1e-008_1.5_0.001_0),42,4039,43.6,10619,0.02030205496,43.57894737,12,0.0335002
SievePP(1e-008_1.5_0.001_1),42,4039,43.6,13996,0.020549641,43.52631579,3,0.051592
GreedyPP(0_0_0),43,4039,44.6,36183,0.02079722704,44.15789474,11,0.1025001
GreedyPP(0_1_0),43,4039,44.6,36183,0.02104481307,44.57894737,3,0.1084883
GreedyPP(0_0_1),43,4039,44.6,36183,0.02079722704,44.15789474,11,0.1020001
SievePP(1e-008_1.5_0.001_0),43,4039,44.6,10886,0.020549641,44.10526316,12,0.0360926
SievePP(1e-008_1.5_0.001_1),43,4039,44.6,14292,0.02104481307,44.57894737,3,0.0534989
GreedyPP(0_0_0),44,4039,45.6,36461,0.02129239911,45.21052632,11,0.1160004
GreedyPP(0_1_0),44,4039,45.6,36461,0.02153998514,45.57894737,4,0.1059988
GreedyPP(0_0_1),44,4039,45.6,36461,0.02129239911,45.21052632,11,0.103502
SievePP(1e-008_1.5_0.001_0),44,4039,45.6,11398,0.02104481307,45.15789474,12,0.0420005
SievePP(1e-008_1.5_0.001_1),44,4039,45.6,14826,0.02153998514,45.52631579,5,0.0605787
GreedyPP(0_0_0),45,4039,46.6,36711,0.02178757118,46.26315789,11,0.1145265
GreedyPP(0_1_0),45,4039,46.6,36711,0.02203515722,46.57894737,5,0.112941
GreedyPP(0_0_1),45,4039,46.6,36711,0.02178757118,46.26315789,11,0.1050351
SievePP(1e-008_1.5_0.001_0),45,4039,46.6,10280,0.02153998514,46.21052632,12,0.0324648
SievePP(1e-008_1.5_0.001_1),45,4039,46.6,13722,0.02203515722,46.52631579,6,0.0465801
GreedyPP(0_0_0),46,4039,47.6,36950,0.02228274325,47.31578947,11,0.1109857
GreedyPP(0_1_0),46,4039,47.6,36950,0.02253032929,47.57894737,6,0.1097541
GreedyPP(0_0_1),46,4039,47.6,36950,0.02228274325,47.31578947,11,0.1096613
SievePP(1e-008_1.5_0.001_0),46,4039,47.6,10742,0.02203515722,47.26315789,12,0.038453
SievePP(1e-008_1.5_0.001_1),46,4039,47.6,14202,0.02253032929,47.52631579,7,0.0569941
GreedyPP(0_0_0),47,4039,48.6,37174,0.02277791533,48.36842105,11,0.1130013
GreedyPP(0_1_0),47,4039,48.6,37174,0.02302550136,48.57894737,7,0.1105578
GreedyPP(0_0_1),47,4039,48.6,37174,0.02277791533,48.36842105,11,0.118011
SievePP(1e-008_1.5_0.001_0),47,4039,48.6,11201,0.02253032929,48.31578947,12,0.0424608
SievePP(1e-008_1.5_0.001_1),47,4039,48.6,14677,0.02302550136,48.47368421,9,0.0629987
GreedyPP(0_0_0),48,4039,49.6,37386,0.0232730874,49.42105263,11,0.1185508
GreedyPP(0_1_0),48,4039,49.6,37386,0.02352067343,49.57894737,8,0.1148405
GreedyPP(0_0_1),48,4039,49.6,37386,0.0232730874,49.42105263,11,0.1154714
SievePP(1e-008_1.5_0.001_0),48,4039,49.6,11698,0.02302550136,49.36842105,12,0.0445264
SievePP(1e-008_1.5_0.001_1),48,4039,49.6,15195,0.02352067343,49.47368421,10,0.0640449
GreedyPP(0_0_0),49,4039,50.6,37594,0.02376825947,50.47368421,11,0.1195338
GreedyPP(0_1_0),49,4039,50.6,37594,0.02401584551,50.57894737,9,0.1179671
GreedyPP(0_0_1),49,4039,50.6,37594,0.02376825947,50.47368421,11,0.1194479
SievePP(1e-008_1.5_0.001_0),49,4039,50.6,12136,0.02352067343,50.42105263,12,0.0490019
SievePP(1e-008_1.5_0.001_1),49,4039,50.6,15649,0.02401584551,50.52631579,10,0.0729998
GreedyPP(0_0_0),50,4039,51.6,37798,0.02426343154,51.52631579,11,0.1262467
GreedyPP(0_1_0),50,4039,51.6,37798,0.02451101758,51.57894737,10,0.1284711
GreedyPP(0_0_1),50,4039,51.6,37798,0.02426343154,51.52631579,11,0.1224978
SievePP(1e-008_1.5_0.001_0),50,4039,51.6,11812,0.02401584551,51.47368421,12,0.0485933
SievePP(1e-008_1.5_0.001_1),50,4039,51.6,15344,0.02426343154,51.52631579,11,0.0715009
GreedyPP(0_0_0),51,4039,52.6,37997,0.02475860361,52.57894737,11,0.1261216
GreedyPP(0_1_0),51,4039,52.6,37997,0.02475860361,52.57894737,1,0.133322
GreedyPP(0_0_1),51,4039,52.6,37997,0.02475860361,52.57894737,11,0.1239671
SievePP(1e-008_1.5_0.001_0),51,4039,52.6,12249,0.02451101758,52.52631579,12,0.0514987
SievePP(1e-008_1.5_0.001_1),51,4039,52.6,15797,0.02475860361,52.52631579,2,0.0755354
GreedyPP(0_0_0),52,4039,53.6,38182,0.02500618965,53.10526316,11,0.1426227
GreedyPP(0_1_0),52,4039,53.6,38182,0.02525377569,53.57894737,2,0.1369458
GreedyPP(0_0_1),52,4039,53.6,38182,0.02500618965,53.10526316,11,0.1296197
SievePP(1e-008_1.5_0.001_0),52,4039,53.6,12630,0.02500618965,53.57894737,12,0.0564684
SievePP(1e-008_1.5_0.001_1),52,4039,53.6,16188,0.02525377569,53.52631579,3,0.0791564
GreedyPP(0_0_0),53,4039,54.6,38376,0.02550136172,54.15789474,11,0.1329835
GreedyPP(0_1_0),53,4039,54.6,38376,0.02574894776,54.57894737,3,0.1315083
GreedyPP(0_0_1),53,4039,54.6,38376,0.02550136172,54.15789474,11,0.1339273
SievePP(1e-008_1.5_0.001_0),53,4039,54.6,11180,0.02525377569,54.10526316,12,0.0439973
SievePP(1e-008_1.5_0.001_1),53,4039,54.6,14751,0.02574894776,54.57894737,3,0.0644984
GreedyPP(0_0_0),54,4039,55.6,38553,0.0259965338,55.21052632,11,0.1342157
GreedyPP(0_1_0),54,4039,55.6,38553,0.02624411983,55.57894737,4,0.1330654
GreedyPP(0_0_1),54,4039,55.6,38553,0.0259965338,55.21052632,11,0.1341896
SievePP(1e-008_1.5_0.001_0),54,4039,55.6,11618,0.02574894776,55.15789474,12,0.0465766
SievePP(1e-008_1.5_0.001_1),54,4039,55.6,15201,0.02624411983,55.47368421,6,0.0685972
GreedyPP(0_0_0),55,4039,56.6,38724,0.02649170587,56.26315789,11,0.1389033
GreedyPP(0_1_0),55,4039,56.6,38724,0.0267392919,56.57894737,5,0.1379408
GreedyPP(0_0_1),55,4039,56.6,38724,0.02649170587,56.26315789,11,0.1369992
SievePP(1e-008_1.5_0.001_0),55,4039,56.6,12076,0.02624411983,56.21052632,12,0.0534989
SievePP(1e-008_1.5_0.001_1),55,4039,56.6,15675,0.0267392919,56.47368421,7,0.0775987
GreedyPP(0_0_0),56,4039,57.6,38896,0.02698687794,57.31578947,11,0.1595421
GreedyPP(0_1_0),56,4039,57.6,38896,0.02723446398,57.57894737,6,0.1475681
GreedyPP(0_0_1),56,4039,57.6,38896,0.02698687794,57.31578947,11,0.1484857
SievePP(1e-008_1.5_0.001_0),56,4039,57.6,12513,0.0267392919,57.26315789,12,0.0560168
SievePP(1e-008_1.5_0.001_1),56,4039,57.6,16127,0.02723446398,57.47368421,8,0.0834822
GreedyPP(0_0_0),57,4039,58.6,39063,0.02748205001,58.36842105,11,0.1470795
GreedyPP(0_1_0),57,4039,58.6,39063,0.02772963605,58.57894737,7,0.1475835
GreedyPP(0_0_1),57,4039,58.6,39063,0.02748205001,58.36842105,11,0.1461316
SievePP(1e-008_1.5_0.001_0),57,4039,58.6,11353,0.02723446398,58.31578947,12,0.0489933
SievePP(1e-008_1.5_0.001_1),57,4039,58.6,14980,0.02772963605,58.47368421,9,0.068996
GreedyPP(0_0_0),58,4039,59.6,39222,0.02797722208,59.42105263,11,0.149463
GreedyPP(0_1_0),58,4039,59.6,39222,0.02822480812,59.57894737,8,0.1481786
GreedyPP(0_0_1),58,4039,59.6,39222,0.02797722208,59.42105263,11,0.1602231
SievePP(1e-008_1.5_0.001_0),58,4039,59.6,13631,0.02772963605,59.36842105,12,0.0726101
SievePP(1e-008_1.5_0.001_1),58,4039,59.6,17266,0.02822480812,59.47368421,10,0.1016827
GreedyPP(0_0_0),59,4039,60.6,39372,0.02847239416,60.47368421,11,0.1644761
GreedyPP(0_1_0),59,4039,60.6,39372,0.02871998019,60.57894737,9,0.1809972
GreedyPP(0_0_1),59,4039,60.6,39372,0.02847239416,60.47368421,11,0.1821423
SievePP(1e-008_1.5_0.001_0),59,4039,60.6,13690,0.02822480812,60.42105263,12,0.072997
SievePP(1e-008_1.5_0.001_1),59,4039,60.6,17337,0.02871998019,60.57894737,9,0.1010893
GreedyPP(0_0_0),60,4039,61.6,39522,0.02896756623,61.52631579,11,0.1626437
GreedyPP(0_1_0),60,4039,61.6,39522,0.02921515227,61.57894737,10,0.16794
GreedyPP(0_0_1),60,4039,61.6,39522,0.02896756623,61.52631579,11,0.1666487
SievePP(1e-008_1.5_0.001_0),60,4039,61.6,13502,0.02871998019,61.47368421,12,0.0770054
SievePP(1e-008_1.5_0.001_1),60,4039,61.6,17165,0.02921515227,61.57894737,10,0.1015502
GreedyPP(0_0_0),61,4039,62.6,39662,0.0294627383,62.57894737,11,0.1675486
GreedyPP(0_1_0),61,4039,62.6,39662,0.0294627383,62.52631579,2,0.16545
GreedyPP(0_0_1),61,4039,62.6,39662,0.0294627383,62.57894737,11,0.1711315
SievePP(1e-008_1.5_0.001_0),61,4039,62.6,13894,0.02921515227,62.52631579,12,0.0827011
SievePP(1e-008_1.5_0.001_1),61,4039,62.6,17566,0.0294627383,62.57894737,11,0.1200544
GreedyPP(0_0_0),62,4039,63.6,39790,0.02971032434,63.10526316,11,0.1784929
GreedyPP(0_1_0),62,4039,63.6,39790,0.02995791037,63.52631579,3,0.1675589
GreedyPP(0_0_1),62,4039,63.6,39790,0.02971032434,63.10526316,11,0.1695079
SievePP(1e-008_1.5_0.001_0),62,4039,63.6,14233,0.02971032434,63.57894737,12,0.0790887
SievePP(1e-008_1.5_0.001_1),62,4039,63.6,17909,0.02995791037,63.42105263,5,0.1114994
GreedyPP(0_0_0),63,4039,64.6,39919,0.03020549641,64.15789474,11,0.1695539
GreedyPP(0_1_0),63,4039,64.6,39919,0.03045308245,64.52631579,4,0.1698805
GreedyPP(0_0_1),63,4039,64.6,39919,0.03020549641,64.15789474,11,0.1786391
SievePP(1e-008_1.5_0.001_0),63,4039,64.6,14422,0.02995791037,64.10526316,12,0.0820594
SievePP(1e-008_1.5_0.001_1),63,4039,64.6,18109,0.03045308245,64.42105263,6,0.1151136
GreedyPP(0_0_0),64,4039,65.6,40058,0.03070066848,65.21052632,11,0.1724547
GreedyPP(0_1_0),64,4039,65.6,40058,0.03094825452,65.52631579,5,0.1718625
GreedyPP(0_0_1),64,4039,65.6,40058,0.03070066848,65.21052632,11,0.1762634
SievePP(1e-008_1.5_0.001_0),64,4039,65.6,14109,0.03045308245,65.15789474,12,0.0839561
SievePP(1e-008_1.5_0.001_1),64,4039,65.6,17819,0.03094825452,65.42105263,7,0.1165562
GreedyPP(0_0_0),65,4039,66.6,40199,0.03119584055,66.26315789,11,0.1795288
GreedyPP(0_1_0),65,4039,66.6,40199,0.03144342659,66.52631579,6,0.1771258
GreedyPP(0_0_1),65,4039,66.6,40199,0.03119584055,66.26315789,11,0.1758095
SievePP(1e-008_1.5_0.001_0),65,4039,66.6,11365,0.03119584055,66.26315789,11,0.0504952
SievePP(1e-008_1.5_0.001_1),65,4039,66.6,15089,0.03144342659,66.42105263,8,0.0701736
GreedyPP(0_0_0),66,4039,67.6,40334,0.03169101263,67.31578947,11,0.1782221
GreedyPP(0_1_0),66,4039,67.6,40334,0.03193859866,67.52631579,7,0.1808134
GreedyPP(0_0_1),66,4039,67.6,40334,0.03169101263,67.31578947,11,0.1780776
SievePP(1e-008_1.5_0.001_0),66,4039,67.6,11511,0.03144342659,67.26315789,12,0.0530585
SievePP(1e-008_1.5_0.001_1),66,4039,67.6,15245,0.03193859866,67.42105263,9,0.0715099
GreedyPP(0_0_0),67,4039,68.6,40463,0.0321861847,68.36842105,11,0.1310464
GreedyPP(0_1_0),67,4039,68.6,40463,0.03243377074,68.52631579,8,0.132542
GreedyPP(0_0_1),67,4039,68.6,40463,0.0321861847,68.36842105,11,0.1311659
SievePP(1e-008_1.5_0.001_0),67,4039,68.6,11879,0.03193859866,68.31578947,12,0.046047
SievePP(1e-008_1.5_0.001_1),67,4039,68.6,15622,0.03243377074,68.42105263,10,0.0610003
GreedyPP(0_0_0),68,4039,69.6,40591,0.03268135677,69.42105263,11,0.1358188
GreedyPP(0_1_0),68,4039,69.6,40591,0.03292894281,69.52631579,9,0.1434607
GreedyPP(0_0_1),68,4039,69.6,40591,0.03268135677,69.42105263,11,0.1390872
SievePP(1e-008_1.5_0.001_0),68,4039,69.6,12254,0.03243377074,69.36842105,12,0.0480671
SievePP(1e-008_1.5_0.001_1),68,4039,69.6,16009,0.03292894281,69.47368421,10,0.066552
GreedyPP(0_0_0),69,4039,70.6,40718,0.03317652884,70.47368421,11,0.1379937
GreedyPP(0_1_0),69,4039,70.6,40718,0.03342411488,70.52631579,10,0.1336388
GreedyPP(0_0_1),69,4039,70.6,40718,0.03317652884,70.47368421,11,0.1336303
SievePP(1e-008_1.5_0.001_0),69,4039,70.6,12670,0.03292894281,70.42105263,12,0.0509503
SievePP(1e-008_1.5_0.001_1),69,4039,70.6,16432,0.03342411488,70.52631579,10,0.0720668
GreedyPP(0_0_0),70,4039,71.6,40843,0.03367170092,71.52631579,11,0.1409275
GreedyPP(0_1_0),70,4039,71.6,40843,0.03367170092,71.52631579,1,0.1345502
GreedyPP(0_0_1),70,4039,71.6,40843,0.03367170092,71.52631579,11,0.1364509
SievePP(1e-008_1.5_0.001_0),70,4039,71.6,13073,0.03342411488,71.47368421,12,0.0545474
SievePP(1e-008_1.5_0.001_1),70,4039,71.6,16845,0.03367170092,71.47368421,2,0.0806987
GreedyPP(0_0_0),71,4039,72.6,40961,0.03391928695,72.05263158,11,0.1355486
GreedyPP(0_1_0),71,4039,72.6,40961,0.03416687299,72.57894737,1,0.1354576
GreedyPP(0_0_1),71,4039,72.6,40961,0.03391928695,72.05263158,11,0.1355031
SievePP(1e-008_1.5_0.001_0),71,4039,72.6,13458,0.03391928695,72.52631579,12,0.0589563
SievePP(1e-008_1.5_0.001_1),71,4039,72.6,17239,0.03416687299,72.47368421,3,0.0843788
GreedyPP(0_0_0),72,4039,73.6,41072,0.03441445902,73.10526316,11,0.1361841
GreedyPP(0_1_0),72,4039,73.6,41072,0.03466204506,73.57894737,2,0.1426251
GreedyPP(0_0_1),72,4039,73.6,41072,0.03441445902,73.10526316,11,0.1362193
SievePP(1e-008_1.5_0.001_0),72,4039,73.6,13751,0.03441445902,73.57894737,12,0.0619492
SievePP(1e-008_1.5_0.001_1),72,4039,73.6,17534,0.03466204506,73.57894737,2,0.0905859
GreedyPP(0_0_0),73,4039,74.6,41187,0.0349096311,74.15789474,11,0.1380267
GreedyPP(0_1_0),73,4039,74.6,41187,0.03515721713,74.57894737,3,0.1381974
GreedyPP(0_0_1),73,4039,74.6,41187,0.0349096311,74.15789474,11,0.1371148
SievePP(1e-008_1.5_0.001_0),73,4039,74.6,13955,0.03466204506,74.10526316,12,0.0640814
SievePP(1e-008_1.5_0.001_1),73,4039,74.6,17746,0.03515721713,74.57894737,3,0.0924985
GreedyPP(0_0_0),74,4039,75.6,41305,0.03540480317,75.21052632,11,0.1569991
GreedyPP(0_1_0),74,4039,75.6,41305,0.03565238921,75.57894737,4,0.1540518
GreedyPP(0_0_1),74,4039,75.6,41305,0.03540480317,75.21052632,11,0.1376586
SievePP(1e-008_1.5_0.001_0),74,4039,75.6,14352,0.03515721713,75.15789474,12,0.0685631
SievePP(1e-008_1.5_0.001_1),74,4039,75.6,18157,0.03565238921,75.36842105,8,0.099175
GreedyPP(0_0_0),75,4039,76.6,41401,0.03589997524,76.26315789,11,0.1383874
GreedyPP(0_1_0),75,4039,76.6,41401,0.03614756128,76.57894737,5,0.1410185
GreedyPP(0_0_1),75,4039,76.6,41401,0.03589997524,76.26315789,11,0.1403591
SievePP(1e-008_1.5_0.001_0),75,4039,76.6,14674,0.03565238921,76.21052632,12,0.0750603
SievePP(1e-008_1.5_0.001_1),75,4039,76.6,18480,0.03614756128,76.36842105,9,0.1061894
GreedyPP(0_0_0),76,4039,77.6,41491,0.03639514731,77.31578947,11,0.1604495
GreedyPP(0_1_0),76,4039,77.6,41491,0.03664273335,77.57894737,6,0.1484988
GreedyPP(0_0_1),76,4039,77.6,41491,0.03639514731,77.31578947,11,0.1522052
SievePP(1e-008_1.5_0.001_0),76,4039,77.6,11679,0.03614756128,76.78947368,11,0.0408041
SievePP(1e-008_1.5_0.001_1),76,4039,77.6,15493,0.03664273335,77.36842105,10,0.0570004
GreedyPP(0_0_0),77,4039,78.6,41580,0.03689031939,78.36842105,11,0.1435341
GreedyPP(0_1_0),77,4039,78.6,41580,0.03713790542,78.57894737,7,0.1430005
GreedyPP(0_0_1),77,4039,78.6,41580,0.03689031939,78.36842105,11,0.1430597
SievePP(1e-008_1.5_0.001_0),77,4039,78.6,11989,0.03664273335,78.31578947,12,0.0449985
SievePP(1e-008_1.5_0.001_1),77,4039,78.6,15812,0.03713790542,78.52631579,8,0.0630005
GreedyPP(0_0_0),78,4039,79.6,41663,0.03738549146,79.42105263,11,0.1435364
GreedyPP(0_1_0),78,4039,79.6,41663,0.03763307749,79.57894737,8,0.1444625
GreedyPP(0_0_1),78,4039,79.6,41663,0.03738549146,79.42105263,11,0.1419975
SievePP(1e-008_1.5_0.001_0),78,4039,79.6,12355,0.03713790542,79.36842105,12,0.0499991
SievePP(1e-008_1.5_0.001_1),78,4039,79.6,16181,0.03763307749,79.52631579,9,0.0725009
GreedyPP(0_0_0),79,4039,80.6,41743,0.03788066353,80.47368421,11,0.144491
GreedyPP(0_1_0),79,4039,80.6,41743,0.03812824957,80.57894737,9,0.1465583
GreedyPP(0_0_1),79,4039,80.6,41743,0.03788066353,80.47368421,11,0.1440325
SievePP(1e-008_1.5_0.001_0),79,4039,80.6,12735,0.03763307749,80.42105263,12,0.0550587
SievePP(1e-008_1.5_0.001_1),79,4039,80.6,16570,0.03812824957,80.52631579,10,0.0789391
GreedyPP(0_0_0),80,4039,81.6,41822,0.0383758356,81.52631579,11,0.1465515
GreedyPP(0_1_0),80,4039,81.6,41822,0.03862342164,81.57894737,10,0.1464986
GreedyPP(0_0_1),80,4039,81.6,41822,0.0383758356,81.52631579,11,0.1471573
SievePP(1e-008_1.5_0.001_0),80,4039,81.6,13138,0.03812824957,81.47368421,12,0.059879
SievePP(1e-008_1.5_0.001_1),80,4039,81.6,16979,0.03862342164,81.57894737,10,0.0874661
GreedyPP(0_0_0),81,4039,82.6,41902,0.03887100768,82.57894737,11,0.1505365
GreedyPP(0_1_0),81,4039,82.6,41902,0.03887100768,82.57894737,1,0.1466824
GreedyPP(0_0_1),81,4039,82.6,41902,0.03887100768,82.57894737,11,0.149524
SievePP(1e-008_1.5_0.001_0),81,4039,82.6,13530,0.03862342164,82.52631579,12,0.0655337
SievePP(1e-008_1.5_0.001_1),81,4039,82.6,17382,0.03887100768,82.52631579,2,0.0955563
GreedyPP(0_0_0),82,4039,83.6,41974,0.03911859371,83.10526316,11,0.1516004
GreedyPP(0_1_0),82,4039,83.6,41974,0.03936617975,83.57894737,2,0.1491366
GreedyPP(0_0_1),82,4039,83.6,41974,0.03911859371,83.10526316,11,0.1530789
SievePP(1e-008_1.5_0.001_0),82,4039,83.6,13838,0.03911859371,83.57894737,12,0.0724998
SievePP(1e-008_1.5_0.001_1),82,4039,83.6,17691,0.03936617975,83.52631579,3,0.1005585
GreedyPP(0_0_0),83,4039,84.6,42052,0.03961376578,84.15789474,11,0.1530414
GreedyPP(0_1_0),83,4039,84.6,42052,0.03986135182,84.57894737,3,0.149648
GreedyPP(0_0_1),83,4039,84.6,42052,0.03961376578,84.15789474,11,0.1531074
SievePP(1e-008_1.5_0.001_0),83,4039,84.6,14005,0.03936617975,84.10526316,12,0.0730459
SievePP(1e-008_1.5_0.001_1),83,4039,84.6,17866,0.03986135182,84.57894737,3,0.1049993
GreedyPP(0_0_0),84,4039,85.6,42132,0.04010893786,85.21052632,11,0.1512295
GreedyPP(0_1_0),84,4039,85.6,42132,0.04035652389,85.57894737,4,0.1511225
GreedyPP(0_0_1),84,4039,85.6,42132,0.04010893786,85.21052632,11,0.152014
SievePP(1e-008_1.5_0.001_0),84,4039,85.6,14414,0.03986135182,85.15789474,12,0.1034997
SievePP(1e-008_1.5_0.001_1),84,4039,85.6,18285,0.04035652389,85.31578947,9,0.1400036
GreedyPP(0_0_0),85,4039,86.6,42201,0.04060410993,86.26315789,11,0.1604831
GreedyPP(0_1_0),85,4039,86.6,42201,0.04085169596,86.57894737,5,0.1560486
GreedyPP(0_0_1),85,4039,86.6,42201,0.04060410993,86.26315789,11,0.1574554
SievePP(1e-008_1.5_0.001_0),85,4039,86.6,14704,0.04035652389,86.21052632,12,0.0925474
SievePP(1e-008_1.5_0.001_1),85,4039,86.6,18578,0.04085169596,86.31578947,10,0.1304981
GreedyPP(0_0_0),86,4039,87.6,42278,0.041099282,87.31578947,11,0.1595501
GreedyPP(0_1_0),86,4039,87.6,42278,0.04134686804,87.57894737,6,0.1571283
GreedyPP(0_0_1),86,4039,87.6,42278,0.041099282,87.31578947,11,0.1570003
SievePP(1e-008_1.5_0.001_0),86,4039,87.6,15032,0.04085169596,87.26315789,12,0.0885885
SievePP(1e-008_1.5_0.001_1),86,4039,87.6,18915,0.04134686804,87.36842105,10,0.1265004
GreedyPP(0_0_0),87,4039,88.6,42353,0.04159445407,88.36842105,11,0.1555115
GreedyPP(0_1_0),87,4039,88.6,42353,0.04184204011,88.57894737,7,0.1572199
GreedyPP(0_0_1),87,4039,88.6,42353,0.04159445407,88.36842105,11,0.1569542
SievePP(1e-008_1.5_0.001_0),87,4039,88.6,15247,0.041099282,87.78947368,12,0.091057
SievePP(1e-008_1.5_0.001_1),87,4039,88.6,19136,0.04184204011,88.42105263,10,0.1304275
GreedyPP(0_0_0),88,4039,89.6,42427,0.04208962615,89.42105263,11,0.1606736
GreedyPP(0_1_0),88,4039,89.6,42427,0.04233721218,89.57894737,8,0.1587013
GreedyPP(0_0_1),88,4039,89.6,42427,0.04208962615,89.42105263,11,0.1571516
SievePP(1e-008_1.5_0.001_0),88,4039,89.6,15511,0.04184204011,89.36842105,12,0.0955443
SievePP(1e-008_1.5_0.001_1),88,4039,89.6,19408,0.04233721218,89.57894737,8,0.1351925
GreedyPP(0_0_0),89,4039,90.6,42504,0.04258479822,90.47368421,11,0.1610008
GreedyPP(0_1_0),89,4039,90.6,42504,0.04283238425,90.57894737,9,0.160739
GreedyPP(0_0_1),89,4039,90.6,42504,0.04258479822,90.47368421,11,0.1606731
SievePP(1e-008_1.5_0.001_0),89,4039,90.6,15736,0.04233721218,90.42105263,12,0.1024934
SievePP(1e-008_1.5_0.001_1),89,4039,90.6,19639,0.04283238425,90.57894737,9,0.1425522
GreedyPP(0_0_0),90,4039,91.6,42581,0.04307997029,91.52631579,11,0.1627523
GreedyPP(0_1_0),90,4039,91.6,42581,0.04332755633,91.57894737,10,0.1611799
GreedyPP(0_0_1),90,4039,91.6,42581,0.04307997029,91.52631579,11,0.1615463
SievePP(1e-008_1.5_0.001_0),90,4039,91.6,16004,0.04258479822,90.94736842,12,0.1024934
SievePP(1e-008_1.5_0.001_1),90,4039,91.6,19916,0.04332755633,91.57894737,10,0.1450002
GreedyPP(0_0_0),91,4039,92.6,42656,0.04357514236,92.57894737,11,0.1645785
GreedyPP(0_1_0),91,4039,92.6,42656,0.04357514236,92.57894737,1,0.1620583
GreedyPP(0_0_1),91,4039,92.6,42656,0.04357514236,92.57894737,11,0.1660342
SievePP(1e-008_1.5_0.001_0),91,4039,92.6,16243,0.04307997029,92,12,0.1064989
SievePP(1e-008_1.5_0.001_1),91,4039,92.6,20159,0.04357514236,92.57894737,11,0.1530681
GreedyPP(0_0_0),92,4039,93.6,42724,0.0438227284,93.10526316,11,0.1640579
GreedyPP(0_1_0),92,4039,93.6,42724,0.04407031443,93.57894737,2,0.1651672
GreedyPP(0_0_1),92,4039,93.6,42724,0.0438227284,93.10526316,11,0.16372
SievePP(1e-008_1.5_0.001_0),92,4039,93.6,16289,0.0438227284,93.57894737,12,0.1074415
SievePP(1e-008_1.5_0.001_1),92,4039,93.6,20209,0.04407031443,93.52631579,3,0.1545006
GreedyPP(0_0_0),93,4039,94.6,42800,0.04431790047,94.15789474,11,0.1670014
GreedyPP(0_1_0),93,4039,94.6,42800,0.04456548651,94.57894737,3,0.1690875
GreedyPP(0_0_1),93,4039,94.6,42800,0.04431790047,94.15789474,11,0.1654995
SievePP(1e-008_1.5_0.001_0),93,4039,94.6,16531,0.04407031443,94.57894737,13,0.1125001
SievePP(1e-008_1.5_0.001_1),93,4039,94.6,20460,0.04456548651,94.57894737,3,0.1566959
GreedyPP(0_0_0),94,4039,95.6,42873,0.04481307254,95.21052632,11,0.168373
GreedyPP(0_1_0),94,4039,95.6,42873,0.04506065858,95.57894737,4,0.1694425
GreedyPP(0_0_1),94,4039,95.6,42873,0.04481307254,95.21052632,11,0.1688047
SievePP(1e-008_1.5_0.001_0),94,4039,95.6,16647,0.04456548651,95.15789474,12,0.1134991
SievePP(1e-008_1.5_0.001_1),94,4039,95.6,20581,0.04506065858,95.47368421,6,0.1611623
GreedyPP(0_0_0),95,4039,96.6,42943,0.04530824462,96.26315789,11,0.1716447
GreedyPP(0_1_0),95,4039,96.6,42943,0.04555583065,96.57894737,5,0.1680732
GreedyPP(0_0_1),95,4039,96.6,42943,0.04530824462,96.26315789,11,0.1687842
SievePP(1e-008_1.5_0.001_0),95,4039,96.6,16939,0.04481307254,96.15789474,13,0.1194849
SievePP(1e-008_1.5_0.001_1),95,4039,96.6,20880,0.04555583065,96.47368421,7,0.1695045
GreedyPP(0_0_0),96,4039,97.6,43016,0.04580341669,97.31578947,11,0.1709961
GreedyPP(0_1_0),96,4039,97.6,43016,0.04605100272,97.57894737,6,0.1728234
GreedyPP(0_0_1),96,4039,97.6,43016,0.04580341669,97.31578947,11,0.1709756
SievePP(1e-008_1.5_0.001_0),96,4039,97.6,17020,0.04530824462,96.73684211,12,0.119998
SievePP(1e-008_1.5_0.001_1),96,4039,97.6,20967,0.04605100272,97.47368421,8,0.1730584
GreedyPP(0_0_0),97,4039,98.6,43088,0.04629858876,98.36842105,11,0.1725731
GreedyPP(0_1_0),97,4039,98.6,43088,0.0465461748,98.57894737,7,0.1730697
GreedyPP(0_0_1),97,4039,98.6,43088,0.04629858876,98.36842105,11,0.1754994
SievePP(1e-008_1.5_0.001_0),97,4039,98.6,17474,0.04580341669,98.26315789,13,0.1280911
SievePP(1e-008_1.5_0.001_1),97,4039,98.6,21429,0.0465461748,98.47368421,9,0.180001
GreedyPP(0_0_0),98,4039,99.6,43162,0.04679376083,99.42105263,11,0.1774945
GreedyPP(0_1_0),98,4039,99.6,43162,0.04704134687,99.57894737,8,0.1771862
GreedyPP(0_0_1),98,4039,99.6,43162,0.04679376083,99.42105263,11,0.1765001
SievePP(1e-008_1.5_0.001_0),98,4039,99.6,17199,0.04629858876,98.84210526,12,0.1265744
SievePP(1e-008_1.5_0.001_1),98,4039,99.6,21162,0.04704134687,99.47368421,10,0.1809989
GreedyPP(0_0_0),99,4039,100.6,43237,0.0472889329,100.4736842,11,0.1787887
GreedyPP(0_1_0),99,4039,100.6,43237,0.04753651894,100.5789474,9,0.1796796
GreedyPP(0_0_1),99,4039,100.6,43237,0.0472889329,100.4736842,11,0.1790203
SievePP(1e-008_1.5_0.001_0),99,4039,100.6,17445,0.04679376083,100.3684211,13,0.126551
SievePP(1e-008_1.5_0.001_1),99,4039,100.6,21417,0.04753651894,100.5789474,9,0.1850585


==> experiments/data/ego-Facebook_raw_part.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0.0005023
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy_1,0,4039,1.6,172,0.0007427581084,1.526315789,1,0.0025031
Sieve_1e-008_1.5_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve+Max_1e-008_1.5_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0.000479
SieveOrMax_1e-008_1.5_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_1,1,4039,2.6,20614,0.001237930181,2.526315789,2,0.0129894
Sieve_1e-008_1.5_0.001,1,4039,2.6,370,0.0009903441446,2,2,0.001003
Sieve+Max_1e-008_1.5_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.000929
SieveOrMax_1e-008_1.5_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0009398
Greedy_1,2,4039,3.6,97318,0.001733102253,3.526315789,3,0.0530585
Sieve_1e-008_1.5_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve+Max_1e-008_1.5_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010018
SieveOrMax_1e-008_1.5_0.001,2,4039,3.6,937,0.001485516217,3,3,0
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010302
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.00097
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010001
Greedy_1,3,4039,4.6,215670,0.002228274325,4.526315789,4,0.1280154
Sieve_1e-008_1.5_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0005359
Sieve+Max_1e-008_1.5_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0005001
SieveOrMax_1e-008_1.5_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0005342
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0014979
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0015001
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0014973
Greedy_1,4,4039,5.6,445829,0.002723446398,5.526315789,5,0.2970085
Sieve_1e-008_1.5_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0004989
Sieve+Max_1e-008_1.5_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0014984
SieveOrMax_1e-008_1.5_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009996
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.001999
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0019973
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.002498
Greedy_1,5,4039,6.6,830743,0.00321861847,6.526315789,6,0.6426859
Sieve_1e-008_1.5_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0009404
Sieve+Max_1e-008_1.5_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0014968
SieveOrMax_1e-008_1.5_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.001061
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0035066
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0040027
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039993
Greedy_1,6,4039,7.6,1405987,0.003713790542,7.526315789,7,1.2262528
Sieve_1e-008_1.5_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009626
Sieve+Max_1e-008_1.5_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0030333
SieveOrMax_1e-008_1.5_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019718
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0079974
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0090033
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0100016
Greedy_1,7,4039,8.6,2197382,0.004208962615,8.526315789,8,4.0590359
Sieve_1e-008_1.5_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0019638
Sieve+Max_1e-008_1.5_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0049551
SieveOrMax_1e-008_1.5_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0050398
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0150033
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.015021
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0149623
Greedy_1,8,4039,9.6,3235768,0.004704134687,9.526315789,9,3.4829396
Sieve_1e-008_1.5_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019991
Sieve+Max_1e-008_1.5_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0040391
SieveOrMax_1e-008_1.5_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0030361
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0119996
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0099607
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0100107
Greedy_1,9,4039,10.6,4551640,0.005199306759,10.52631579,10,5.3009998
Sieve_1e-008_1.5_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0030345
Sieve+Max_1e-008_1.5_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050028
SieveOrMax_1e-008_1.5_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.003997
Greedy_0,10,4039,11.6,11163,0.005446892795,11.52631579,11,0.013997
Greedy+Max_0,10,4039,11.6,11163,0.005694478831,11.57894737,10,0.0139998
GreedyOrMax_0,10,4039,11.6,11163,0.005446892795,11.52631579,11,0.017053
Greedy_1,10,4039,11.6,6163735,0.005694478831,11.57894737,10,7.9509868
Sieve_1e-008_1.5_0.001,10,4039,11.6,2589,0.005446892795,11.52631579,11,0.0029975
Sieve+Max_1e-008_1.5_0.001,10,4039,11.6,4402,0.005694478831,11.57894737,10,0.0060024
SieveOrMax_1e-008_1.5_0.001,10,4039,11.6,4402,0.005446892795,11.52631579,11,0.0039606
Greedy_0,11,4039,12.6,12919,0.005942064868,12.57894737,11,0.0159642
Greedy+Max_0,11,4039,12.6,12919,0.005942064868,12.57894737,1,0.0150307
GreedyOrMax_0,11,4039,12.6,12919,0.005942064868,12.57894737,11,0.0159853
Greedy_1,11,4039,12.6,8066170,0.005942064868,12.42105263,4,11.0960045
Sieve_1e-008_1.5_0.001,11,4039,12.6,3178,0.005942064868,12.57894737,11,0.0040232
Sieve+Max_1e-008_1.5_0.001,11,4039,12.6,5107,0.005942064868,12.57894737,11,0.0069376
SieveOrMax_1e-008_1.5_0.001,11,4039,12.6,5107,0.005942064868,12.57894737,11,0.0050341
Greedy_0,12,4039,13.6,14543,0.006189650904,13.10526316,11,0.020967
Greedy+Max_0,12,4039,13.6,14543,0.00643723694,13.57894737,2,0.0190333
GreedyOrMax_0,12,4039,13.6,14543,0.006189650904,13.10526316,11,0.0189599
Greedy_1,12,4039,13.6,10231932,0.00643723694,13.42105263,5,15.3120027
Sieve_1e-008_1.5_0.001,12,4039,13.6,3487,0.006189650904,13.10526316,11,0.0039999
Sieve+Max_1e-008_1.5_0.001,12,4039,13.6,5476,0.00643723694,13.52631579,3,0.0089992
SieveOrMax_1e-008_1.5_0.001,12,4039,13.6,5476,0.006189650904,13.10526316,11,0.0059802
Greedy_0,13,4039,14.6,16185,0.006684822976,14.15789474,11,0.022978
Greedy+Max_0,13,4039,14.6,16185,0.006932409012,14.42105263,6,0.0229991
GreedyOrMax_0,13,4039,14.6,16185,0.006684822976,14.15789474,11,0.0220251
Greedy_1,13,4039,14.6,12516565,0.006932409012,14.42105263,6,19.6760029
Sieve_1e-008_1.5_0.001,13,4039,14.6,4010,0.006684822976,14.15789474,11,0.0049607
Sieve+Max_1e-008_1.5_0.001,13,4039,14.6,6110,0.006932409012,14.52631579,4,0.0110051
SieveOrMax_1e-008_1.5_0.001,13,4039,14.6,6110,0.006684822976,14.15789474,11,0.0080327
Greedy_0,14,4039,15.6,17717,0.007179995048,15.21052632,11,0.0257605
Greedy+Max_0,14,4039,15.6,17717,0.007427581084,15.47368421,6,0.0249748
GreedyOrMax_0,14,4039,15.6,17717,0.007179995048,15.21052632,11,0.0260306
Greedy_1,14,4039,15.6,15016115,0.007427581084,15.42105263,7,25.0140015
Sieve_1e-008_1.5_0.001,14,4039,15.6,4498,0.007179995048,15.21052632,11,0.005962
Sieve+Max_1e-008_1.5_0.001,14,4039,15.6,6684,0.007427581084,15.57894737,4,0.0109995
SieveOrMax_1e-008_1.5_0.001,14,4039,15.6,6684,0.007179995048,15.21052632,11,0.0100369


==> experiments/data/ego-Facebook_raw_quick.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy_1,0,4039,1.6,172,0.0007427581084,1.526315789,1,0.0020173
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
BranchingMRT_1e-008_1_0.001,0,4039,1.6,346,0.0007427581084,1.526315789,1,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0.0010024
Greedy_1,1,4039,2.6,20614,0.001237930181,2.526315789,2,0.0140487
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0
BranchingMRT_1e-008_1_0.001,1,4039,2.6,11238949,0.001237930181,2.578947368,1,3.9531042
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0005399
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.00052
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0004972
Greedy_1,2,4039,3.6,97318,0.001733102253,3.526315789,3,0.0544848
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
BranchingMRT_1e-008_1_0.001,2,4039,3.6,23502527,0.001485516217,3,3,8.9403594
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.000999
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0009995
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0025009
Greedy_1,3,4039,4.6,215670,0.002228274325,4.526315789,4,0.1345594
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010222
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0010218
BranchingMRT_1e-008_1_0.001,3,4039,4.6,45085282,0.002228274325,4.526315789,4,19.5127124
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0014996
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0015428
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0014996
Greedy_1,4,4039,5.6,445829,0.002723446398,5.526315789,5,0.3085557
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0004568
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.001491
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009597
BranchingMRT_1e-008_1_0.001,4,4039,5.6,76697923,0.002723446398,5.578947368,4,38.5454321
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030606
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0019979
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020077
Greedy_1,5,4039,6.6,830743,0.00321861847,6.526315789,6,0.6489869
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0009478
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0020623
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0019376
BranchingMRT_1e-008_1_0.001,5,4039,6.6,112517680,0.002971032434,6.157894737,3,69.0337505
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039993
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0034964
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0050068
Greedy_1,6,4039,7.6,1405987,0.003713790542,7.526315789,7,1.2445694
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009529
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0025418
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020179
-
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0049983
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0060416
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0050028
Greedy_1,7,4039,8.6,2197382,0.004208962615,8.526315789,8,2.2129955
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010024
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0039975
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020003
-
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0089987
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.007994
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0070002
Greedy_1,8,4039,9.6,3235768,0.004704134687,9.526315789,9,3.6460714
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019962
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0040038
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029941
-
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099402
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0110598
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099749
Greedy_1,9,4039,10.6,4551640,0.005199306759,10.52631579,10,5.4610254
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019775
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050222
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0029417
-


==> experiments/data/ego-Facebook_raw_times.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0.0009984
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy_0,0,4039,1.6,174,0.0004951720723,1,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0.0010012
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
Greedy+Max_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0.0009973
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0
GreedyOrMax_0,0,4039,1.6,174,0.0007427581084,1.526315789,1,0.000999
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0.0009945
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve_1e-008_1_0.001,0,4039,1.6,175,0.0004951720723,1,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Sieve+Max_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0.0009996
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0.0009978
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
SieveOrMax_1e-008_1_0.001,0,4039,1.6,348,0.0007427581084,1.526315789,1,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0.0009927
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0.0009995
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy_0,1,4039,2.6,538,0.0009903441446,2,2,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0.0010001
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0
Greedy+Max_0,1,4039,2.6,538,0.001237930181,2.578947368,1,0.0010018
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0.0009899
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
GreedyOrMax_0,1,4039,2.6,538,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0.0010018
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0.0010007
Sieve_1e-008_1_0.001,1,4039,2.6,370,0.0009903441446,2,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0009989
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0005017
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0009967
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0004995
Sieve+Max_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.526315789,2,0.0004989
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0004995
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005006
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005001
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005034
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005012
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005007
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0005007
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0
SieveOrMax_1e-008_1_0.001,1,4039,2.6,735,0.001237930181,2.578947368,1,0.0013551
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0010013
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0010103
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0009905
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.0009955
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0
Greedy_0,2,4039,3.6,994,0.001485516217,3,3,0.000999
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009995
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009938
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009984
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0009984
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0.0010013
Greedy+Max_0,2,4039,3.6,994,0.001733102253,3.526315789,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0009967
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0010018
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0009944
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0010001
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.0010012
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0.001003
GreedyOrMax_0,2,4039,3.6,994,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0.0010001
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve_1e-008_1_0.001,2,4039,3.6,479,0.001485516217,3,3,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0009984
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010007
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010023
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0009989
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0009996
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010023
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010007
Sieve+Max_1e-008_1_0.001,2,4039,3.6,937,0.001733102253,3.578947368,2,0.0010013
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009989
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009979
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0010029
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009979
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0010006
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0010018
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0
SieveOrMax_1e-008_1_0.001,2,4039,3.6,937,0.001485516217,3,3,0.0009984
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010013
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010007
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009995
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010007
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0019837
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010001
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010104
Greedy_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010024
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.001003
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0009938
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0009995
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0019957
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0010018
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0020013
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0010001
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0010024
Greedy+Max_0,3,4039,4.6,1645,0.002228274325,4.578947368,3,0.0009956
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010007
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0020024
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0014951
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0020059
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010012
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010018
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010053
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0009984
GreedyOrMax_0,3,4039,4.6,1645,0.001980688289,4,4,0.0010024
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0010006
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0009996
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0009899
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0009989
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0
Sieve_1e-008_1_0.001,3,4039,4.6,712,0.001980688289,4,4,0.0010001
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0009996
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010007
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010012
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010018
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010007
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010086
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0009995
Sieve+Max_1e-008_1_0.001,3,4039,4.6,1366,0.002228274325,4.526315789,4,0.0010018
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.000999
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0009979
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0009961
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0009995
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0.0010007
SieveOrMax_1e-008_1_0.001,3,4039,4.6,1366,0.001980688289,4,4,0
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0010001
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.003006
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009973
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0020065
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019951
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009995
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019974
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019963
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0020002
Greedy_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009995
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0030004
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020138
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0019957
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0019991
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020178
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0019991
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020031
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0014984
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0025019
Greedy+Max_0,4,4039,5.6,2506,0.002723446398,5.578947368,4,0.0020002
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019968
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019957
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019996
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009916
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0020025
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.002011
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0009972
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019997
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019996
GreedyOrMax_0,4,4039,5.6,2506,0.002475860361,5,5,0.0019991
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010006
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010047
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0019951
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.000999
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010075
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010001
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010012
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0009933
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0.0010115
Sieve_1e-008_1_0.001,4,4039,5.6,948,0.002475860361,5,5,0
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0020014
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0009933
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0010075
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.002003
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0010006
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0019968
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0009984
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0020025
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0019951
Sieve+Max_1e-008_1_0.001,4,4039,5.6,1813,0.002723446398,5.526315789,5,0.0020019
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0019934
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010013
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009978
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010007
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010001
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009984
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0010012
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009996
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0020025
SieveOrMax_1e-008_1_0.001,4,4039,5.6,1813,0.002475860361,5,5,0.0009967
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0019991
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020008
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0035168
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0024974
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030032
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0024968
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030049
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0024958
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0019996
Greedy_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029998
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029997
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029992
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029975
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0020019
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0020031
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.002998
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0030026
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029941
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0020008
Greedy+Max_0,5,4039,6.6,3542,0.00321861847,6.578947368,5,0.0029997
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020082
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029952
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030009
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.001998
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.003956
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0030538
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.002948
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029901
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0020008
GreedyOrMax_0,5,4039,6.6,3542,0.002971032434,6,6,0.0029997
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010018
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.001028
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0009677
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0009995
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010007
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010001
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010069
Sieve_1e-008_1_0.001,5,4039,6.6,1153,0.002971032434,6,6,0.0010172
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0019985
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.002023
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0024684
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0014985
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0015002
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0019917
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0010001
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0010013
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0019996
Sieve+Max_1e-008_1_0.001,5,4039,6.6,2194,0.00321861847,6.526315789,6,0.0020025
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010013
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0009984
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010007
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010013
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010006
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0019951
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0019968
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0010007
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0020042
SieveOrMax_1e-008_1_0.001,5,4039,6.6,2194,0.002971032434,6,6,0.0009978
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0050147
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039925
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040004
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040067
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040323
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039964
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040073
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039606
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.004034
Greedy_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039987
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0040038
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0040027
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0045045
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0035032
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0039634
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.004034
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0040328
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0039924
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0030322
Greedy+Max_0,6,4039,7.6,4738,0.003713790542,7.578947368,6,0.0029906
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.004051
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039504
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040346
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039663
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0060063
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0040317
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0029992
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.0039651
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.003035
GreedyOrMax_0,6,4039,7.6,4738,0.003466204506,7,7,0.003988
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009404
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0010359
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009626
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0010035
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0009956
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0010081
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0015456
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.000999
Sieve_1e-008_1_0.001,6,4039,7.6,1388,0.003466204506,7,7,0.0004932
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0024633
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0025065
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0025151
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0025031
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0030657
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0030004
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0029423
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0020105
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0030031
Sieve+Max_1e-008_1_0.001,6,4039,7.6,2590,0.003713790542,7.526315789,7,0.0019969
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0010018
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019934
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019997
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020002
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020002
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0020076
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019979
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019997
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019996
SieveOrMax_1e-008_1_0.001,6,4039,7.6,2590,0.003466204506,7,7,0.0019997
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.006037
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059711
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060063
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.006986
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0065075
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060018
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060353
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0055068
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060069
Greedy_0,7,4039,8.6,6126,0.003961376578,8,8,0.006032
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0060097
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0050404
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059791
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0050005
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059671
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059949
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0060001
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0060001
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.0059989
Greedy+Max_0,7,4039,8.6,6126,0.004208962615,8.578947368,7,0.006028
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059767
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0054971
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0070008
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059933
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0049954
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0050005
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0060029
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0099965
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0070031
GreedyOrMax_0,7,4039,8.6,6126,0.003961376578,8,8,0.0059995
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010007
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.000999
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.000999
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.002011
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0020071
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0019849
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010041
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0009995
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0019957
Sieve_1e-008_1_0.001,7,4039,8.6,1658,0.003961376578,8,8,0.0010029
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029981
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029997
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0030396
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0035624
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0034947
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029963
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0035027
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0035032
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0029992
Sieve+Max_1e-008_1_0.001,7,4039,8.6,3053,0.004208962615,8.526315789,8,0.0040038
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.001998
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020008
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020002
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0019991
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0019451
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0030008
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0030095
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0029889
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0020019
SieveOrMax_1e-008_1_0.001,7,4039,8.6,3053,0.003961376578,8,8,0.0019985
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080014
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0090004
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0199999
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0125195
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0105
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0070013
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0079969
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080025
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080003
Greedy_0,8,4039,9.6,7671,0.004456548651,9,9,0.0080048
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0079952
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0070047
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0080146
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0089367
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0080344
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0079667
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0080674
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0089356
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.007998
Greedy+Max_0,8,4039,9.6,7671,0.004704134687,9.578947368,8,0.0079992
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0089998
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0069991
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.008039
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0079974
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0079946
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0075026
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0074985
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0075042
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.008002
GreedyOrMax_0,8,4039,9.6,7671,0.004456548651,9,9,0.0089999
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0010001
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0020025
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019996
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019991
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0030003
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0020002
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019963
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0010024
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.001999
Sieve_1e-008_1_0.001,8,4039,9.6,1964,0.004456548651,9,9,0.0019985
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0040027
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039959
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039959
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0050136
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039914
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039975
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0050046
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0039981
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0055126
Sieve+Max_1e-008_1_0.001,8,4039,9.6,3517,0.004704134687,9.526315789,9,0.0049994
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0034986
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0025054
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029998
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0030009
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029895
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.003002
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029986
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0030043
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029975
SieveOrMax_1e-008_1_0.001,8,4039,9.6,3517,0.004456548651,9,9,0.0029952
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110023
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099948
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0100085
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.010996
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0100039
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0104977
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.010005
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110012
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110018
Greedy_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099988
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0100011
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0109989
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.01
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0120399
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0099994
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0100768
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0099953
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0100005
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0110364
Greedy+Max_0,9,4039,10.6,9360,0.005199306759,10.57894737,9,0.0110046
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099977
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.010996
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0120058
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110052
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110029
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099999
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0120366
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110194
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0099857
GreedyOrMax_0,9,4039,10.6,9360,0.004951720723,10,10,0.0110222
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019661
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019997
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.003068
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019951
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019979
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0030049
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0026112
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0019996
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.002444
Sieve_1e-008_1_0.001,9,4039,10.6,2208,0.004951720723,10,10,0.0030003
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049988
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050085
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049635
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050023
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049982
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050017
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049937
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0050029
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0049976
Sieve+Max_1e-008_1_0.001,9,4039,10.6,3906,0.005199306759,10.57894737,9,0.0040044
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.003002
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030344
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0049664
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030351
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030373
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0039953
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0040266
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0030185
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0035374
SieveOrMax_1e-008_1_0.001,9,4039,10.6,3906,0.004951720723,10,10,0.0034992


==> experiments/data/linear_raw.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
GreedyPP(0_0_0),0,2,1,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),0,2,1,2,1,1,1,0
GreedyPP(0_0_1),0,2,1,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),0,2,1,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),0,2,1,3,1,1,1,0
GreedyPP(0_0_0),1,2,1.00001,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),1,2,1.00001,2,1,1,1,0
GreedyPP(0_0_1),1,2,1.00001,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),1,2,1.00001,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),1,2,1.00001,3,1,1,1,0
GreedyPP(0_0_0),2,2,1.00002,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),2,2,1.00002,2,1,1,1,0
GreedyPP(0_0_1),2,2,1.00002,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),2,2,1.00002,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),2,2,1.00002,3,1,1,1,0
GreedyPP(0_0_0),3,2,1.00003,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),3,2,1.00003,2,1,1,1,0
GreedyPP(0_0_1),3,2,1.00003,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),3,2,1.00003,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),3,2,1.00003,3,1,1,1,0
GreedyPP(0_0_0),4,2,1.00004,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),4,2,1.00004,2,1,1,1,0
GreedyPP(0_0_1),4,2,1.00004,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),4,2,1.00004,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),4,2,1.00004,3,1,1,1,0
GreedyPP(0_0_0),5,2,1.00005,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),5,2,1.00005,2,1,1,1,0
GreedyPP(0_0_1),5,2,1.00005,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),5,2,1.00005,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),5,2,1.00005,3,1,1,1,0
GreedyPP(0_0_0),6,2,1.00006,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),6,2,1.00006,2,1,1,1,0
GreedyPP(0_0_1),6,2,1.00006,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),6,2,1.00006,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),6,2,1.00006,3,1,1,1,0
GreedyPP(0_0_0),7,2,1.00007,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),7,2,1.00007,2,1,1,1,0
GreedyPP(0_0_1),7,2,1.00007,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),7,2,1.00007,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),7,2,1.00007,3,1,1,1,0
GreedyPP(0_0_0),8,2,1.00008,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),8,2,1.00008,2,1,1,1,0
GreedyPP(0_0_1),8,2,1.00008,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),8,2,1.00008,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),8,2,1.00008,3,1,1,1,0
GreedyPP(0_0_0),9,2,1.00009,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),9,2,1.00009,2,1,1,1,0
GreedyPP(0_0_1),9,2,1.00009,2,1,1,1,0
SievePP(1e-008_1.5_0.001_0),9,2,1.00009,1,0.0002,0.0001,1,0
SievePP(1e-008_1.5_0.001_1),9,2,1.00009,3,1,1,1,0
GreedyPP(0_0_0),10,2,1.0001,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),10,2,1.0001,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),10,2,1.0001,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),10,2,1.0001,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),10,2,1.0001,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),11,2,1.00011,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),11,2,1.00011,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),11,2,1.00011,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),11,2,1.00011,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),11,2,1.00011,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),12,2,1.00012,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),12,2,1.00012,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),12,2,1.00012,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),12,2,1.00012,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),12,2,1.00012,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),13,2,1.00013,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),13,2,1.00013,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),13,2,1.00013,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),13,2,1.00013,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),13,2,1.00013,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),14,2,1.00014,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),14,2,1.00014,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),14,2,1.00014,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),14,2,1.00014,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),14,2,1.00014,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),15,2,1.00015,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),15,2,1.00015,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),15,2,1.00015,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),15,2,1.00015,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),15,2,1.00015,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),16,2,1.00016,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),16,2,1.00016,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),16,2,1.00016,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),16,2,1.00016,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),16,2,1.00016,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),17,2,1.00017,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),17,2,1.00017,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),17,2,1.00017,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),17,2,1.00017,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),17,2,1.00017,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),18,2,1.00018,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),18,2,1.00018,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),18,2,1.00018,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),18,2,1.00018,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),18,2,1.00018,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),19,2,1.00019,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),19,2,1.00019,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),19,2,1.00019,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),19,2,1.00019,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),19,2,1.00019,5,1.0002,1.0001,2,0
GreedyPP(0_0_0),20,2,1.0002,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),20,2,1.0002,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),20,2,1.0002,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),20,2,1.0002,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),20,2,1.0002,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),21,2,1.00021,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),21,2,1.00021,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),21,2,1.00021,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),21,2,1.00021,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),21,2,1.00021,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),22,2,1.00022,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),22,2,1.00022,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),22,2,1.00022,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),22,2,1.00022,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),22,2,1.00022,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),23,2,1.00023,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),23,2,1.00023,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),23,2,1.00023,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),23,2,1.00023,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),23,2,1.00023,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),24,2,1.00024,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),24,2,1.00024,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),24,2,1.00024,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),24,2,1.00024,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),24,2,1.00024,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),25,2,1.00025,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),25,2,1.00025,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),25,2,1.00025,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),25,2,1.00025,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),25,2,1.00025,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),26,2,1.00026,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),26,2,1.00026,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),26,2,1.00026,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),26,2,1.00026,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),26,2,1.00026,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),27,2,1.00027,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),27,2,1.00027,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),27,2,1.00027,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),27,2,1.00027,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),27,2,1.00027,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),28,2,1.00028,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),28,2,1.00028,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),28,2,1.00028,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),28,2,1.00028,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),28,2,1.00028,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),29,2,1.00029,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),29,2,1.00029,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),29,2,1.00029,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),29,2,1.00029,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),29,2,1.00029,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),30,2,1.0003,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),30,2,1.0003,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),30,2,1.0003,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),30,2,1.0003,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),30,2,1.0003,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),31,2,1.00031,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),31,2,1.00031,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),31,2,1.00031,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),31,2,1.00031,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),31,2,1.00031,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),32,2,1.00032,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),32,2,1.00032,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),32,2,1.00032,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),32,2,1.00032,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),32,2,1.00032,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),33,2,1.00033,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),33,2,1.00033,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),33,2,1.00033,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),33,2,1.00033,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),33,2,1.00033,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),34,2,1.00034,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),34,2,1.00034,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),34,2,1.00034,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),34,2,1.00034,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),34,2,1.00034,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),35,2,1.00035,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),35,2,1.00035,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),35,2,1.00035,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),35,2,1.00035,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),35,2,1.00035,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),36,2,1.00036,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),36,2,1.00036,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),36,2,1.00036,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),36,2,1.00036,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),36,2,1.00036,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),37,2,1.00037,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),37,2,1.00037,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),37,2,1.00037,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),37,2,1.00037,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),37,2,1.00037,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),38,2,1.00038,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),38,2,1.00038,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),38,2,1.00038,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),38,2,1.00038,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),38,2,1.00038,5,1.0004,1.0002,3,0
GreedyPP(0_0_0),39,2,1.00039,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),39,2,1.00039,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),39,2,1.00039,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_0),39,2,1.00039,3,1.0002,1.0001,2,0
SievePP(1e-008_1.5_0.001_1),39,2,1.00039,5,1.0004,1.0002,3,0


==> experiments/data/linear_raw_old.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
GreedyPP(0_0_0),0,2,1,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),0,2,1,2,1,1,1,0
GreedyPP(0_0_1),0,2,1,2,1,1,1,0
SievePP(1e-008_1_0.001_0),0,2,1,10000,2,1,10000,0.09901
SievePP(1e-008_1_0.001_1),0,2,1,10002,2,1,10000,0.067043
GreedyPP(0_0_0),1,2,1.00001,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),1,2,1.00001,2,1,1,1,0
GreedyPP(0_0_1),1,2,1.00001,2,1,1,1,0
SievePP(1e-008_1_0.001_0),1,2,1.00001,10000,2,1,10000,0.0680403
SievePP(1e-008_1_0.001_1),1,2,1.00001,10002,2,1,10000,0.067043
GreedyPP(0_0_0),2,2,1.00002,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),2,2,1.00002,2,1,1,1,0
GreedyPP(0_0_1),2,2,1.00002,2,1,1,1,0
SievePP(1e-008_1_0.001_0),2,2,1.00002,10000,2,1,10000,0.0680323
SievePP(1e-008_1_0.001_1),2,2,1.00002,10002,2,1,10000,0.0670396
GreedyPP(0_0_0),3,2,1.00003,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),3,2,1.00003,2,1,1,1,0
GreedyPP(0_0_1),3,2,1.00003,2,1,1,1,0
SievePP(1e-008_1_0.001_0),3,2,1.00003,10000,2,1,10000,0.068996
SievePP(1e-008_1_0.001_1),3,2,1.00003,10002,2,1,10000,0.0700257
GreedyPP(0_0_0),4,2,1.00004,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),4,2,1.00004,2,1,1,1,0
GreedyPP(0_0_1),4,2,1.00004,2,1,1,1,0
SievePP(1e-008_1_0.001_0),4,2,1.00004,10000,2,1,10000,0.0680368
SievePP(1e-008_1_0.001_1),4,2,1.00004,10002,2,1,10000,0.068021
GreedyPP(0_0_0),5,2,1.00005,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),5,2,1.00005,2,1,1,1,0
GreedyPP(0_0_1),5,2,1.00005,2,1,1,1,0
SievePP(1e-008_1_0.001_0),5,2,1.00005,10000,2,1,10000,0.0690358
SievePP(1e-008_1_0.001_1),5,2,1.00005,10002,2,1,10000,0.0679993
GreedyPP(0_0_0),6,2,1.00006,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),6,2,1.00006,2,1,1,1,0
GreedyPP(0_0_1),6,2,1.00006,2,1,1,1,0
SievePP(1e-008_1_0.001_0),6,2,1.00006,10000,2,1,10000,0.068034
SievePP(1e-008_1_0.001_1),6,2,1.00006,10002,2,1,10000,0.0670356
GreedyPP(0_0_0),7,2,1.00007,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),7,2,1.00007,2,1,1,1,0
GreedyPP(0_0_1),7,2,1.00007,2,1,1,1,0
SievePP(1e-008_1_0.001_0),7,2,1.00007,10000,2,1,10000,0.0680352
SievePP(1e-008_1_0.001_1),7,2,1.00007,10002,2,1,10000,0.0679606
GreedyPP(0_0_0),8,2,1.00008,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),8,2,1.00008,2,1,1,1,0
GreedyPP(0_0_1),8,2,1.00008,2,1,1,1,0.0010081
SievePP(1e-008_1_0.001_0),8,2,1.00008,10000,2,1,10000,0.0680516
SievePP(1e-008_1_0.001_1),8,2,1.00008,10002,2,1,10000,0.0680579
GreedyPP(0_0_0),9,2,1.00009,2,0.0002,0.0001,1,0
GreedyPP(0_1_0),9,2,1.00009,2,1,1,1,0
GreedyPP(0_0_1),9,2,1.00009,2,1,1,1,0
SievePP(1e-008_1_0.001_0),9,2,1.00009,10000,2,1,10000,0.068034
SievePP(1e-008_1_0.001_1),9,2,1.00009,10002,2,1,10000,0.0679993
GreedyPP(0_0_0),10,2,1.0001,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),10,2,1.0001,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),10,2,1.0001,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),10,2,1.0001,10002,2.0002,1.0001,10001,0.0680358
SievePP(1e-008_1_0.001_1),10,2,1.0001,10004,2.0002,1.0001,10001,0.0689607
GreedyPP(0_0_0),11,2,1.00011,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),11,2,1.00011,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),11,2,1.00011,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),11,2,1.00011,10002,2.0002,1.0001,10001,0.0700303
SievePP(1e-008_1_0.001_1),11,2,1.00011,10004,2.0002,1.0001,10001,0.0690017
GreedyPP(0_0_0),12,2,1.00012,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),12,2,1.00012,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),12,2,1.00012,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),12,2,1.00012,10002,2.0002,1.0001,10001,0.0670572
SievePP(1e-008_1_0.001_1),12,2,1.00012,10004,2.0002,1.0001,10001,0.0670049
GreedyPP(0_0_0),13,2,1.00013,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),13,2,1.00013,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),13,2,1.00013,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),13,2,1.00013,10002,2.0002,1.0001,10001,0.0670583
SievePP(1e-008_1_0.001_1),13,2,1.00013,10004,2.0002,1.0001,10001,0.0679988
GreedyPP(0_0_0),14,2,1.00014,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),14,2,1.00014,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),14,2,1.00014,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),14,2,1.00014,10002,2.0002,1.0001,10001,0.0680408
SievePP(1e-008_1_0.001_1),14,2,1.00014,10004,2.0002,1.0001,10001,0.0679982
GreedyPP(0_0_0),15,2,1.00015,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),15,2,1.00015,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),15,2,1.00015,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),15,2,1.00015,10002,2.0002,1.0001,10001,0.0689943
SievePP(1e-008_1_0.001_1),15,2,1.00015,10004,2.0002,1.0001,10001,0.0680386
GreedyPP(0_0_0),16,2,1.00016,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),16,2,1.00016,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),16,2,1.00016,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),16,2,1.00016,10002,2.0002,1.0001,10001,0.0680328
SievePP(1e-008_1_0.001_1),16,2,1.00016,10004,2.0002,1.0001,10001,0.0680005
GreedyPP(0_0_0),17,2,1.00017,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),17,2,1.00017,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),17,2,1.00017,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),17,2,1.00017,10002,2.0002,1.0001,10001,0.067039
SievePP(1e-008_1_0.001_1),17,2,1.00017,10004,2.0002,1.0001,10001,0.0680392
GreedyPP(0_0_0),18,2,1.00018,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),18,2,1.00018,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),18,2,1.00018,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),18,2,1.00018,10002,2.0002,1.0001,10001,0.067992
SievePP(1e-008_1_0.001_1),18,2,1.00018,10004,2.0002,1.0001,10001,0.0680352
GreedyPP(0_0_0),19,2,1.00019,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),19,2,1.00019,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),19,2,1.00019,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),19,2,1.00019,10002,2.0002,1.0001,10001,0.0690324
SievePP(1e-008_1_0.001_1),19,2,1.00019,10004,2.0002,1.0001,10001,0.0680112
GreedyPP(0_0_0),20,2,1.0002,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),20,2,1.0002,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),20,2,1.0002,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),20,2,1.0002,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),20,2,1.0002,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),21,2,1.00021,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),21,2,1.00021,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),21,2,1.00021,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),21,2,1.00021,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),21,2,1.00021,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),22,2,1.00022,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),22,2,1.00022,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),22,2,1.00022,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),22,2,1.00022,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),22,2,1.00022,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),23,2,1.00023,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),23,2,1.00023,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),23,2,1.00023,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),23,2,1.00023,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),23,2,1.00023,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),24,2,1.00024,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),24,2,1.00024,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),24,2,1.00024,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),24,2,1.00024,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),24,2,1.00024,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),25,2,1.00025,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),25,2,1.00025,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),25,2,1.00025,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),25,2,1.00025,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),25,2,1.00025,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),26,2,1.00026,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),26,2,1.00026,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),26,2,1.00026,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),26,2,1.00026,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),26,2,1.00026,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),27,2,1.00027,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),27,2,1.00027,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),27,2,1.00027,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),27,2,1.00027,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),27,2,1.00027,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),28,2,1.00028,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),28,2,1.00028,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),28,2,1.00028,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),28,2,1.00028,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),28,2,1.00028,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),29,2,1.00029,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),29,2,1.00029,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),29,2,1.00029,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),29,2,1.00029,4,1.0004,1.0002,3,0
SievePP(1e-008_1_0.001_1),29,2,1.00029,6,1.0004,1.0002,3,0
GreedyPP(0_0_0),30,2,1.0003,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),30,2,1.0003,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),30,2,1.0003,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),30,2,1.0003,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),30,2,1.0003,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),31,2,1.00031,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),31,2,1.00031,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),31,2,1.00031,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),31,2,1.00031,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),31,2,1.00031,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),32,2,1.00032,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),32,2,1.00032,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),32,2,1.00032,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),32,2,1.00032,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),32,2,1.00032,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),33,2,1.00033,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),33,2,1.00033,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),33,2,1.00033,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),33,2,1.00033,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),33,2,1.00033,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),34,2,1.00034,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),34,2,1.00034,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),34,2,1.00034,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),34,2,1.00034,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),34,2,1.00034,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),35,2,1.00035,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),35,2,1.00035,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),35,2,1.00035,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),35,2,1.00035,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),35,2,1.00035,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),36,2,1.00036,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),36,2,1.00036,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),36,2,1.00036,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),36,2,1.00036,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),36,2,1.00036,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),37,2,1.00037,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),37,2,1.00037,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),37,2,1.00037,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),37,2,1.00037,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),37,2,1.00037,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),38,2,1.00038,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),38,2,1.00038,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),38,2,1.00038,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),38,2,1.00038,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),38,2,1.00038,7,1.0006,1.0003,4,0
GreedyPP(0_0_0),39,2,1.00039,3,1.0002,1.0001,2,0
GreedyPP(0_1_0),39,2,1.00039,3,1.0002,1.0001,2,0
GreedyPP(0_0_1),39,2,1.00039,3,1.0002,1.0001,2,0
SievePP(1e-008_1_0.001_0),39,2,1.00039,5,1.0006,1.0003,4,0
SievePP(1e-008_1_0.001_1),39,2,1.00039,7,1.0006,1.0003,4,0


==> experiments/data/ml-20_raw.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.2111393
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.2020597
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1720457
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1740436
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1350338
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1935384
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1805375
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1730003
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1379994
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1395838
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1225711
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1350025
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.105075
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1224995
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1194968
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1452209
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1170398
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1317581
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1100687
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1300173
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1010211
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1196925
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.106512
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1150646
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1030326
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1159857
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.0991227
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1359759
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1260271
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.149025
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1555268
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1590386
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1351334
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1436274
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1380853
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.140622
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1247068
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1440552
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1175911
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1315141
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1914989
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.183461
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1844981
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1970558
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.181499
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1859795
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1869603
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1835515
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1939963
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1769985
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1749869
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1945367
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1790402
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1779434
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1810063
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.190249
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1805016
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.182594
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.2190496
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.2224516
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1654995
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.2095474
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1621112
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.2150407
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1780941
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1780776
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1520691
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1754977
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1470032
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1830003
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1502373
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1714467
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1435
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1689999
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1454996
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1770002
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1484459
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1740294
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1515668
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1735424
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1658704
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1850021
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1471369
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1811041
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1475181
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1724962
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1405514
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1729429
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1444893
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.2110118
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1485683
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1601116
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1366039
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.2118958
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1830452
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1835082
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1480289
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1817788
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1345906
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1587001
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1995776
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1840993
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1924586
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2350041
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2100003
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2461014
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2015665
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1886112
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1804994
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1800334
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1841164
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1790317
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1789446
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1740004
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1765024
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.176
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1806194
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2029432
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1905761
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.185158
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1685504
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.184555
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1505184
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1865035
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1720975
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1905534
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.152997
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1825843
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1570515
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1984552
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1464435
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1739475
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1469998
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.21212
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.156998
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1749965
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1500558
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1690573
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1440023
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1765416
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1420511
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1751433
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.165037
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1871053
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1764956
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1932766
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1920694
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.2310577
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1945891
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.2089506
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2426722
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2429544
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2095048
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2194996
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2056409
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.224499
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2555188
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2975233
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2865642
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.3546113
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3741515
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3523585
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3370468
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3015323
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3302413
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.2932754
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3185944
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3586487
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3377448
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.322795
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.317022
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3136115
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.285122
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.2732124
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3214422
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3410058
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.2930006
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.2945964
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3001931
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3110156
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2402163
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2685202
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2044439
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2520002
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.207442
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.272516
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2731117
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2915318
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2220971
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.3070499
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2115562
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2799935
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2569968
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.3175704
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2384521
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2819471
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2425812
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2571031
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.1980081
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2419468
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2164992
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2460901
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.1910125
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2995018
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2815005
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.326998
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2980387
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2855454
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2231052
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2754555
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3855349
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3912114
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3521975
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3576651
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3497092
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.351632
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3215378
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3425002
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3075915
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3275828
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.5074496
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.5060444
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.4297553
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3945069
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.37904
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3885631
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.4079407
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.4260024
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3885501
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3939858
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3687414
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3745526
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3721211
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3735018
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3614874
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3795986
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3644974
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3747164
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3685121
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.367946
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.272507
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3389435
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2479378
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3204774
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2491654
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3144489
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2584975
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3095382
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.278998
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3555494
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2765051
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3621195
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2565826
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3210764
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2606474
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3165554
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2475771
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.320553
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2519593
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3135045
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2464899
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3240346
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2495005
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.317559
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.253535
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3160645
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2634992
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3514994
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2631891
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.310011
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4304448
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4560999
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4229724
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.528053
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4649485
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4956292
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4350136
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4745792
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4355022
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4719947
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5195249
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5324978
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5215142
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5646304
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.545523
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5284382
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.4985601
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5159403
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5669411
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.600274
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.6097518
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5512364
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5246881
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.7020734
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.7275778
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.6040612
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.6466294
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.591999
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5120787
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5214437
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3080027
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4646652
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3580405
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4531981
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3785945
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.5462506
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3775717
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4245687
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3540914
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4299509
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3130005
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4016021
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3195029
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4000559
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3145564
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4484535
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3302191
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4010224
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.2981645
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3839745
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.295564
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3854405
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3564994
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4235533
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3260036
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4146206
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3089426
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4060434
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3284407
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4249437
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6300947
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7014943
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7083238
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7597723
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6322212
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6094958
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.673576
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7154986
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6397214
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7337446
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.8158518
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.6978635
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.7575503
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.8001259
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.8026763
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.7644339
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.7872702
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,1.1481205
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.9957054
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.9117096
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7745084
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.8180938
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7033323
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7006443
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.8286102
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.789548
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7776366
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.8831246
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.6711553
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.6604443
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3625616
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4771165
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3925368
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.5390759
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.388
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.5426514
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4021647
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.5340617
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3796094
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4606032
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4002095
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.5156848
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4245141
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.5431394
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.3810282
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4845666
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.3654839
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4900689
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.3646352
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4714463
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3715448
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4724607
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3991701
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4795416
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4094886
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4954495
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3750424
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4655299
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3600107
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4785005
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.828984
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8075647
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8190352
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8800071
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.7495528
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8339999
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.853147
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.7571646
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.6890834
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.7789491
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8471157
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8398441
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8075039
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8180471
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8106095
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8216311
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.984004
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.950889
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,1.0706054
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.9660686
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8470371
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8024578
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8011227
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8077422
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.7896163
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8331358
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.7859333
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8427005
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.9235458
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8310969
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.367689
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4861254
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3785569
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4870658
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3730734
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.5371149
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3845548
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4960661
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3960036
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4960166
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.396621
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4974639
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4487972
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.6322679
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4105001
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.5104783
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4061959
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4795012
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.3655368
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4709451
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.375592
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4720015
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3649463
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4791138
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3829448
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.5445509
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3740019
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4762432
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3499476
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4469415
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9058466
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.03278
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9969064
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9803716
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9817364
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.0171532
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.8660454
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.1351174
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.0737274
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9809854
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9281232
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9676439
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9532214
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9506841
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.942305
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,1.0104852
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,1.0000882
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9375389
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9462155
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,1.0178147
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.15118
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.3382745
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,0.9760601
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.1287783
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.0553728
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.0025901
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.2943796
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.1435836
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.0225974
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,0.9599917
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.4361496
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6626033
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5255368
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,1.0603313
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5783935
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.8902096
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6722437
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.9399202
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6441781
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6242624
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4394964
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.5535062
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4280356
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.639949
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4399993
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.6011445
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4314995
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.5690552
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4290994
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.6175809
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5100921
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6276092
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5106342
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.620312
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.4341227
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6578178
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.4935796
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.861038
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5763319
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6071122
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0337715
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.036109
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,0.9640872
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0879963
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,0.9391516
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0496822
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.1372587
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0902974
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0076948
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.017676
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1516704
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1966098
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1341275
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.29435
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1992551
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1053969
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.0860956
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.2481721
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.0595547
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.151073
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.0550474
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.198453
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1123795
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1596326
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1776305
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1586916
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.2166193
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1496104
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.2801454
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1071144
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5296129
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7785497
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.4970868
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7066359
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5003783
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7410565
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5584972
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7316015
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5556316
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.6845385
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.5036341
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.7231724
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.484
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.7472528
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.480024
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.6641916
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.4871522
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.8014105
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.5735392
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.6722295
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5020019
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.6970899
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5310193
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7537114
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.6507095
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.9925834
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.532999
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7004833
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.494847
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.9011249
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2198773
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.4208915
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.3771712
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2795418
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.201121
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2599988
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2042857
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2529548
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2311931
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.3034978
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.2596927
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.319145
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3335255
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.2553243
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.288697
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.8187457
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3504322
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3536658
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.4376742
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3387359
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2491393
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2960385
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2171228
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.3396774
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.3140836
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.4747328
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.4007368
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2521447
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2921837
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2564961


==> experiments/data/ml-20_raw_all.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,27278,1,10588,0.9999085007,1,1,0.1298057
Greedy+Max_0,0,27278,1,10588,0.9999085069,1,1,0.0320051
GreedyOrMax_0,0,27278,1,10588,0.9999085069,1,1,0.0149732
Greedy_1,0,27278,1,10586,0.9999085069,1,1,92.0043053
Sieve_1e-008_1_0.001,0,27278,1,17798,0.9999085069,1,1,0.020992
Sieve+Max_1e-008_1_0.001,0,27278,1,28385,0.9999085069,1,1,0.0319966
SieveOrMax_1e-008_1_0.001,0,27278,1,28385,0.9999085069,1,1,0.0325069
BranchingMRT_1e-008_1_0.001,0,27278,1,386123,0.9999085069,1,1,2.5997615
Greedy_0,1,27278,2,12271,1.000055909,1.000111818,1,0.0195357
Greedy+Max_0,1,27278,2,12271,1.499983668,1.999967337,1,0.0190088
GreedyOrMax_0,1,27278,2,12271,1.000055909,1.000111818,1,0.0199908
-
Sieve_1e-008_1_0.001,1,27278,2,17628,1.000605822,1.001211643,1,0.0190032
Sieve+Max_1e-008_1_0.001,1,27278,2,29898,1.499983668,1.999967337,1,0.0289377
SieveOrMax_1e-008_1_0.001,1,27278,2,29898,1.499983668,1.999967337,1,0.0319187
BranchingMRT_1e-008_1_0.001,1,27278,2,198278882,1.499983668,1.999967337,1,43.8271038
Greedy_0,2,27278,3,25666,1.973552828,2.01507473,2,0.1243511
Greedy+Max_0,2,27278,3,25666,2.46919886,2.990219355,2,0.0369971
GreedyOrMax_0,2,27278,3,25666,1.973552823,2.01507473,2,0.024989
-
Sieve_1e-008_1_0.001,2,27278,3,40295,1.902659319,2.001211643,2,0.0530319
Sieve+Max_1e-008_1_0.001,2,27278,3,53692,2.345641136,2.934132338,2,0.0509941
SieveOrMax_1e-008_1_0.001,2,27278,3,53692,1.99987042,2.999740839,1,0.044965
BranchingMRT_1e-008_1_0.001,2,27278,3,423279583,1.99987042,2.999740839,1,96.2179749
Greedy_0,3,27278,4,39767,2.865473976,3.01507473,3,0.2195456
Greedy+Max_0,3,27278,4,39767,3.142818092,3.947857618,3,0.0489973
GreedyOrMax_0,3,27278,4,39767,2.865473986,3.01507473,3,0.0350077
-
Sieve_1e-008_1_0.001,3,27278,4,76287,2.782642126,3.001211643,3,0.0869842
Sieve+Max_1e-008_1_0.001,3,27278,4,90417,3.242825508,3.912903547,3,0.0689971
SieveOrMax_1e-008_1_0.001,3,27278,4,90417,2.782642126,3.001211643,3,0.0679982
BranchingMRT_1e-008_1_0.001,3,27278,4,680321902,2.499386311,3.998772621,1,154.1720667
Greedy_0,4,27278,5,54488,3.642402779,4.01507473,4,0.167176
Greedy+Max_0,4,27278,5,54488,3.980584313,4.990422726,4,0.0599644
GreedyOrMax_0,4,27278,5,54488,3.642402649,4.01507473,4,0.0419948
-
Sieve_1e-008_1_0.001,4,27278,5,95379,3.626741498,4.052558422,4,0.0869985
Sieve+Max_1e-008_1_0.001,4,27278,5,110119,3.965022087,4.879400253,4,0.0949977
SieveOrMax_1e-008_1_0.001,4,27278,5,110119,3.626741171,4.052558422,4,0.0789971
-
Greedy_0,5,27278,6,69744,4.353333755,5.01507473,5,0.1459593
Greedy+Max_0,5,27278,6,69744,4.632116799,5.89326334,5,0.0739988
GreedyOrMax_0,5,27278,6,69744,4.35333395,5.01507473,5,0.0590012
-
Sieve_1e-008_1_0.001,5,27278,6,130191,4.392153263,5.137394905,5,0.1320016
Sieve+Max_1e-008_1_0.001,5,27278,6,145463,4.650448322,5.85269165,5,0.1129899
SieveOrMax_1e-008_1_0.001,5,27278,6,145463,4.392153263,5.137394905,5,0.1139975
-
Greedy_0,6,27278,7,85456,5.082719634,6.256630659,6,0.1230137
Greedy+Max_0,6,27278,7,85456,5.15089375,6.571834087,5,0.0859642
GreedyOrMax_0,6,27278,7,85456,5.08272028,6.256630659,6,0.0709957
-
Sieve_1e-008_1_0.001,6,27278,7,157866,5.037017571,6.137394905,6,0.144966
Sieve+Max_1e-008_1_0.001,6,27278,7,173588,5.227640152,6.938647985,6,0.1689999
SieveOrMax_1e-008_1_0.001,6,27278,7,173588,5.037017345,6.137394905,6,0.153001
-
Greedy_0,7,27278,8,101234,5.645436179,7.256630659,7,0.1460008
Greedy+Max_0,7,27278,8,101234,5.802911638,7.571834087,6,0.1089986
GreedyOrMax_0,7,27278,8,101234,5.645436764,7.256630659,7,0.0819991
-
Sieve_1e-008_1_0.001,7,27278,8,194181,5.551373482,7.242438555,7,0.1730003
Sieve+Max_1e-008_1_0.001,7,27278,8,210310,5.655150414,7.93244338,6,0.1580016
SieveOrMax_1e-008_1_0.001,7,27278,8,210310,5.551373482,7.242438555,7,0.1469987
-
Greedy_0,8,27278,9,117484,6.156986786,8.307977438,8,0.1309697
Greedy+Max_0,8,27278,9,117484,6.282484997,8.756669044,8,0.109997
GreedyOrMax_0,8,27278,9,117484,6.156987667,8.307977438,8,0.0859978
-
Sieve_1e-008_1_0.001,8,27278,9,208759,6.086642265,8.242174387,7,0.1549983
Sieve+Max_1e-008_1_0.001,8,27278,9,225250,6.086642265,8.242174387,7,0.1679986
SieveOrMax_1e-008_1_0.001,8,27278,9,225250,6.086642265,8.242174387,7,0.1769973
-
Greedy_0,9,27278,10,122240,6.744633633,9.361410141,8,0.1231463
Greedy+Max_0,9,27278,10,122240,6.744633633,9.361410141,8,0.0980361
GreedyOrMax_0,9,27278,10,122240,6.744634151,9.361410141,8,0.0899976
-
Sieve_1e-008_1_0.001,9,27278,10,234555,6.600998918,9.347218037,8,0.1919893
Sieve+Max_1e-008_1_0.001,9,27278,10,251374,6.692986488,9.95763278,8,0.1959635
SieveOrMax_1e-008_1_0.001,9,27278,10,251374,6.600998402,9.347218037,8,0.1780332
-


==> experiments/data/ml-20_raw_base.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
GreedyPP(0_0_0),0,27278,1,10364,0.9999371218,1,1,0.3545653
GreedyPP(0_1_0),0,27278,1,10364,0.9999371171,1,1,0.0354981
GreedyPP(0_0_1),0,27278,1,10364,0.9999371171,1,1,0.0169979
SievePP(1e-008_1.5_0.001_0),0,27278,1,17164,0.9999371171,1,1,0.0200164
SievePP(1e-008_1.5_0.001_1),0,27278,1,27528,0.9999371171,1,1,0.0349816
GreedyPP(0_0_0),1,27278,2,22284,1.94859911,2,2,0.0335013
GreedyPP(0_1_0),1,27278,2,22284,1.94859911,2,2,0.0400413
GreedyPP(0_0_1),1,27278,2,22284,1.948599219,2,2,0.0245077
SievePP(1e-008_1.5_0.001_0),1,27278,2,39737,1.948599219,2,2,0.0354998
SievePP(1e-008_1.5_0.001_1),1,27278,2,51658,1.948599219,2,2,0.047504
GreedyPP(0_0_0),2,27278,3,24825,1.960087136,2.010232687,2,0.0299747
GreedyPP(0_1_0),2,27278,3,24825,2.359566263,2.90879941,2,0.0279558
GreedyPP(0_0_1),2,27278,3,24825,1.96008718,2.010232687,2,0.0275638
SievePP(1e-008_1.5_0.001_0),2,27278,3,42958,1.96008718,2.010232687,2,0.0374955
SievePP(1e-008_1.5_0.001_1),2,27278,3,55863,2.359565973,2.90879941,2,0.0539967
GreedyPP(0_0_0),3,27278,4,38429,2.857983624,3.010232687,3,0.0480535
GreedyPP(0_1_0),3,27278,4,38429,3.244518288,3.714760303,3,0.0499962
GreedyPP(0_0_1),3,27278,4,38429,2.857983828,3.010232687,3,0.03399
SievePP(1e-008_1.5_0.001_0),3,27278,4,64695,2.857983828,3.010232687,3,0.0519947
SievePP(1e-008_1.5_0.001_1),3,27278,4,78310,3.244518518,3.714760303,3,0.0640387
GreedyPP(0_0_0),4,27278,5,52550,3.707997218,4.183696032,4,0.0564958
GreedyPP(0_1_0),4,27278,5,52550,3.964224681,4.974439144,4,0.0595018
GreedyPP(0_0_1),4,27278,5,52550,3.707997322,4.183696032,4,0.0445509
SievePP(1e-008_1.5_0.001_0),4,27278,5,97299,3.707997322,4.183696032,4,0.0714365
SievePP(1e-008_1.5_0.001_1),4,27278,5,111437,3.964225054,4.974439144,4,0.0855012
GreedyPP(0_0_0),5,27278,6,66908,4.542520101,5.455441475,5,0.0689852
GreedyPP(0_1_0),5,27278,6,66908,4.596760953,5.918169975,5,0.0720009
GreedyPP(0_0_1),5,27278,6,66908,4.542520046,5.455441475,5,0.0520096
SievePP(1e-008_1.5_0.001_0),5,27278,6,130921,4.542520046,5.455441475,5,0.0979996
SievePP(1e-008_1.5_0.001_1),5,27278,6,145506,4.596761227,5.918169975,5,0.1125109
GreedyPP(0_0_0),6,27278,7,81377,5.165612996,6.564663649,6,0.0770003
GreedyPP(0_1_0),6,27278,7,81377,5.357530653,6.908107519,6,0.0830003
GreedyPP(0_0_1),6,27278,7,81377,5.165613174,6.564663649,6,0.0629413
SievePP(1e-008_1.5_0.001_0),6,27278,7,154698,5.165613174,6.564663649,6,0.1155971
SievePP(1e-008_1.5_0.001_1),6,27278,7,169755,5.357530594,6.908107519,6,0.1280012
GreedyPP(0_0_0),7,27278,8,96287,5.883099298,7.953005552,7,0.0879975
GreedyPP(0_1_0),7,27278,8,96287,5.883099298,7.953005552,7,0.0959403
GreedyPP(0_0_1),7,27278,8,96287,5.883099079,7.953005552,7,0.0739988
SievePP(1e-008_1.5_0.001_0),7,27278,8,182063,5.883099079,7.953005552,7,0.1355014
SievePP(1e-008_1.5_0.001_1),7,27278,8,197518,5.883099079,7.953005552,7,0.1479834
GreedyPP(0_0_0),8,27278,9,100604,5.980623548,8.017329693,7,0.0879707
GreedyPP(0_1_0),8,27278,9,100604,6.169170871,8.958564281,7,0.085458
GreedyPP(0_0_1),8,27278,9,100604,5.980622768,8.017329693,7,0.0794613
SievePP(1e-008_1.5_0.001_0),8,27278,9,191665,5.980622768,8.017329693,7,0.1415174
SievePP(1e-008_1.5_0.001_1),8,27278,9,207460,6.16917038,8.958564281,7,0.1594397
GreedyPP(0_0_0),9,27278,10,115941,6.473729794,9.017329693,8,0.1075496
GreedyPP(0_1_0),9,27278,10,115941,6.63178128,9.63732028,7,0.1090652
GreedyPP(0_0_1),9,27278,10,115941,6.473728657,9.017329693,8,0.0895028
SievePP(1e-008_1.5_0.001_0),9,27278,10,218334,6.473728657,9.017329693,8,0.1574878
SievePP(1e-008_1.5_0.001_1),9,27278,10,234426,6.631781101,9.63732028,7,0.183031
GreedyPP(0_0_0),10,27278,11,131693,6.844662105,10.01732969,9,0.1174437
GreedyPP(0_1_0),10,27278,11,131693,6.971679886,10.85889554,7,0.1255635
GreedyPP(0_0_1),10,27278,11,131693,6.844661236,10.01732969,9,0.1010011
SievePP(1e-008_1.5_0.001_0),10,27278,11,253442,6.844661236,10.01732969,9,0.1864966
SievePP(1e-008_1.5_0.001_1),10,27278,11,269836,6.971679688,10.85889554,7,0.2084392
GreedyPP(0_0_0),11,27278,12,147894,7.238056436,11.20440388,10,0.1324715
GreedyPP(0_1_0),11,27278,12,147894,7.326981088,11.87722445,10,0.1375802
GreedyPP(0_0_1),11,27278,12,147894,7.238055706,11.20440388,10,0.1135008
SievePP(1e-008_1.5_0.001_0),11,27278,12,281643,7.238055706,11.20440388,10,0.2114993
SievePP(1e-008_1.5_0.001_1),11,27278,12,298333,7.326980591,11.87722445,10,0.2230175
GreedyPP(0_0_0),12,27278,13,164226,7.551592971,12.20440388,11,0.1490563
GreedyPP(0_1_0),12,27278,13,164226,7.666559463,12.94861054,11,0.1504957
GreedyPP(0_0_1),12,27278,13,164226,7.551593304,12.20440388,11,0.1280598
SievePP(1e-008_1.5_0.001_0),12,27278,13,317143,7.551593304,12.20440388,11,0.2369378
SievePP(1e-008_1.5_0.001_1),12,27278,13,334101,7.666559219,12.94861054,11,0.2493458
GreedyPP(0_0_0),13,27278,14,180806,7.821948752,13.20440388,12,0.1504974
GreedyPP(0_1_0),13,27278,14,180806,8.189124281,13.92837906,8,0.1605097
GreedyPP(0_0_1),13,27278,14,180806,7.821949005,13.20440388,12,0.1339944
SievePP(1e-008_1.5_0.001_0),13,27278,14,357674,7.821949005,13.20440388,12,0.263502
SievePP(1e-008_1.5_0.001_1),13,27278,14,374878,8.189124107,13.92837906,8,0.3876654
GreedyPP(0_0_0),14,27278,15,197773,8.079841986,14.20440388,13,0.3344994
GreedyPP(0_1_0),14,27278,15,197773,8.577673251,14.88243651,7,0.1785458
GreedyPP(0_0_1),14,27278,15,197773,8.079842567,14.20440388,13,0.1534846
SievePP(1e-008_1.5_0.001_0),14,27278,15,383346,8.079842567,14.20440388,13,0.286092
SievePP(1e-008_1.5_0.001_1),14,27278,15,400798,8.577672958,14.88243651,7,0.3051634
GreedyPP(0_0_0),15,27278,16,214969,8.333060215,15.20440388,14,0.1844987
GreedyPP(0_1_0),15,27278,16,214969,8.781148136,15.99212289,5,0.1984962
GreedyPP(0_0_1),15,27278,16,214969,8.333060265,15.20440388,14,0.1690027
SievePP(1e-008_1.5_0.001_0),15,27278,16,423551,8.333060265,15.20440388,14,0.3174401
SievePP(1e-008_1.5_0.001_1),15,27278,16,441194,8.781148911,15.99212289,5,0.3399999
GreedyPP(0_0_0),16,27278,17,232388,8.741068661,16.93191838,15,0.1989985
GreedyPP(0_1_0),16,27278,17,232388,9.368226429,16.78159714,6,0.2120027
GreedyPP(0_0_1),16,27278,17,232388,8.74106884,16.93191838,15,0.1825303
SievePP(1e-008_1.5_0.001_0),16,27278,17,454704,8.74106884,16.93191838,15,0.3414478
SievePP(1e-008_1.5_0.001_1),16,27278,17,472530,9.368226051,16.78159714,6,0.3595476
GreedyPP(0_0_0),17,27278,18,198161,9.140809452,17.72139454,12,0.1595552
GreedyPP(0_1_0),17,27278,18,198161,9.991319324,17.89081931,7,0.1575572
GreedyPP(0_0_1),17,27278,18,198161,9.140809059,17.72139454,12,0.1534908
SievePP(1e-008_1.5_0.001_0),17,27278,18,394176,9.140809059,17.72139454,12,0.2929278
SievePP(1e-008_1.5_0.001_1),17,27278,18,412190,9.991319656,17.89081931,7,0.3154997
GreedyPP(0_0_0),18,27278,19,171207,9.956741939,18.967875,10,0.1390012
GreedyPP(0_1_0),18,27278,19,171207,10.39574715,18.93348289,4,0.1355008
GreedyPP(0_0_1),18,27278,19,171207,9.956742287,18.967875,10,0.1345002
SievePP(1e-008_1.5_0.001_0),18,27278,19,329338,9.956742287,18.967875,10,0.2394977
SievePP(1e-008_1.5_0.001_1),18,27278,19,347545,10.39574718,18.93348289,4,0.2624809
GreedyPP(0_0_0),19,27278,20,183939,10.21979067,19.967875,11,0.153001
GreedyPP(0_1_0),19,27278,20,183939,10.74360815,19.92607856,3,0.1567136
GreedyPP(0_0_1),19,27278,20,183939,10.21979141,19.967875,11,0.1399364
SievePP(1e-008_1.5_0.001_0),19,27278,20,353888,10.21979141,19.967875,11,0.265496
SievePP(1e-008_1.5_0.001_1),19,27278,20,372253,10.74360943,19.92607856,3,0.2815187
GreedyPP(0_0_0),20,27278,21,175754,10.70350625,20.91318846,10,0.1399649
GreedyPP(0_1_0),20,27278,21,175754,11.24029985,20.72754645,3,0.1574975
GreedyPP(0_0_1),20,27278,21,175754,10.70350647,20.91318846,10,0.1340018
SievePP(1e-008_1.5_0.001_0),20,27278,21,349943,10.70350647,20.91318846,10,0.2584782
SievePP(1e-008_1.5_0.001_1),20,27278,21,368475,11.24030209,20.72754645,3,0.2750516
GreedyPP(0_0_0),21,27278,22,161163,11.28718813,21.96358728,9,0.1264988
GreedyPP(0_1_0),21,27278,22,161163,11.8669994,21.90150428,4,0.1290001
GreedyPP(0_0_1),21,27278,22,161163,11.28718948,21.96358728,9,0.1249252
SievePP(1e-008_1.5_0.001_0),21,27278,22,310154,11.28718948,21.96358728,9,0.2230597
SievePP(1e-008_1.5_0.001_1),21,27278,22,328827,11.86699963,21.90150428,4,0.2420003
GreedyPP(0_0_0),22,27278,23,162822,11.59980952,22.59515715,9,0.1290013
GreedyPP(0_1_0),22,27278,23,162822,12.26873489,22.98561096,2,0.1265562
GreedyPP(0_0_1),22,27278,23,162822,11.5998106,22.59515715,9,0.1255021
SievePP(1e-008_1.5_0.001_0),22,27278,23,313265,11.5998106,22.59515715,9,0.2324975
SievePP(1e-008_1.5_0.001_1),22,27278,23,332082,12.26873493,22.98561096,2,0.2442428
GreedyPP(0_0_0),23,27278,24,164373,12.13799552,23.83884478,9,0.1260402
GreedyPP(0_1_0),23,27278,24,164373,12.71247891,23.54803061,4,0.1274955
GreedyPP(0_0_1),23,27278,24,164373,12.13799667,23.83884478,9,0.1269373
SievePP(1e-008_1.5_0.001_0),23,27278,24,314978,12.13799667,23.83884478,9,0.2281757
SievePP(1e-008_1.5_0.001_1),23,27278,24,333916,12.71247864,23.54803061,4,0.2469992
GreedyPP(0_0_0),24,27278,25,176455,12.50892783,24.83884478,10,0.1441286
GreedyPP(0_1_0),24,27278,25,176455,13.19504426,24.89911628,3,0.1514974
GreedyPP(0_0_1),24,27278,25,176455,12.50892925,24.83884478,10,0.1334887
SievePP(1e-008_1.5_0.001_0),24,27278,25,344765,12.50892925,24.83884478,10,0.2474946
SievePP(1e-008_1.5_0.001_1),24,27278,25,363813,13.19504166,24.89911628,3,0.2680776
GreedyPP(0_0_0),25,27278,26,167126,12.97265255,25.44845343,9,0.1265585
GreedyPP(0_1_0),25,27278,26,167126,13.58690992,25.8174932,3,0.2586005
GreedyPP(0_0_1),25,27278,26,167126,12.9726553,25.44845343,9,0.1265493
SievePP(1e-008_1.5_0.001_0),25,27278,26,324395,12.9726553,25.44845343,9,0.2440523
SievePP(1e-008_1.5_0.001_1),25,27278,26,343542,13.58690739,25.8174932,3,0.2571925
GreedyPP(0_0_0),26,27278,27,168427,13.56415342,26.35067129,9,0.1285376
GreedyPP(0_1_0),26,27278,27,168427,14.2499499,26.82709479,3,0.1329306
GreedyPP(0_0_1),26,27278,27,168427,13.56415462,26.35067129,9,0.128
SievePP(1e-008_1.5_0.001_0),26,27278,27,332289,13.56415462,26.35067129,9,0.2435943
SievePP(1e-008_1.5_0.001_1),26,27278,27,351566,14.24994946,26.82709479,3,0.263791
GreedyPP(0_0_0),27,27278,28,181096,13.93508573,27.35067129,10,0.15106
GreedyPP(0_1_0),27,27278,28,181096,14.65890803,27.73229027,2,0.1574992
GreedyPP(0_0_1),27,27278,28,181096,13.93508625,27.35067129,10,0.1429993
SievePP(1e-008_1.5_0.001_0),27,27278,28,357501,13.93508625,27.35067129,10,0.2639964
SievePP(1e-008_1.5_0.001_1),27,27278,28,376889,14.65890789,27.73229027,2,0.2894979
GreedyPP(0_0_0),28,27278,29,194817,14.19813446,28.35067129,11,0.1610007
GreedyPP(0_1_0),28,27278,29,194817,15.26083006,28.9821682,2,0.1651337
GreedyPP(0_0_1),28,27278,29,194817,14.19813538,28.35067129,11,0.1469344
SievePP(1e-008_1.5_0.001_0),28,27278,29,378942,14.19813538,28.35067129,11,0.2790612
SievePP(1e-008_1.5_0.001_1),28,27278,29,398428,15.26083088,28.9821682,2,0.2964976
GreedyPP(0_0_0),29,27278,30,209309,14.45135269,29.35067129,12,0.1740021
GreedyPP(0_1_0),29,27278,30,209309,15.72525707,29.90712714,3,0.1784377
GreedyPP(0_0_1),29,27278,30,209309,14.45135403,29.35067129,12,0.157002
SievePP(1e-008_1.5_0.001_0),29,27278,30,413976,14.45135403,29.35067129,12,0.3035324
SievePP(1e-008_1.5_0.001_1),29,27278,30,433565,15.72525692,29.90712714,3,0.325986
GreedyPP(0_0_0),30,27278,31,172968,15.18528293,30.27543783,9,0.1339871
GreedyPP(0_1_0),30,27278,31,172968,16.25931623,30.97524428,3,0.1334432
GreedyPP(0_0_1),30,27278,31,172968,15.18528366,30.27543783,9,0.131559
SievePP(1e-008_1.5_0.001_0),30,27278,31,332391,15.18528366,30.27543783,9,0.2463227
SievePP(1e-008_1.5_0.001_1),30,27278,31,352098,16.25931549,30.97524428,3,0.257498
GreedyPP(0_0_0),31,27278,32,173981,15.89886362,31.81956244,9,0.1389995
GreedyPP(0_1_0),31,27278,32,173981,16.720723,31.85592461,2,0.1370613
GreedyPP(0_0_1),31,27278,32,173981,15.89886379,31.81956244,9,0.1324402
SievePP(1e-008_1.5_0.001_0),31,27278,32,329400,15.89886379,31.81956244,9,0.2376346
SievePP(1e-008_1.5_0.001_1),31,27278,32,349204,16.72072601,31.85592461,2,0.2614978
GreedyPP(0_0_0),32,27278,33,174953,16.15211256,32.41353178,9,0.1344393
GreedyPP(0_1_0),32,27278,33,174953,17.17882977,32.79515076,2,0.1375022
GreedyPP(0_0_1),32,27278,33,174953,16.15211296,32.41353178,9,0.130997
SievePP(1e-008_1.5_0.001_0),32,27278,33,333721,16.15211296,32.41353178,9,0.2416242
SievePP(1e-008_1.5_0.001_1),32,27278,33,353613,17.1788311,32.79515076,2,0.2624427
GreedyPP(0_0_0),33,27278,34,175886,16.83939747,33.26524115,9,0.1364554
GreedyPP(0_1_0),33,27278,34,175886,17.64233396,33.96024871,3,0.1340593
GreedyPP(0_0_1),33,27278,34,175886,16.83939743,33.26524115,9,0.1354974
SievePP(1e-008_1.5_0.001_0),33,27278,34,333922,16.83939743,33.26524115,9,0.2434988
SievePP(1e-008_1.5_0.001_1),33,27278,34,353920,17.64233017,33.96024871,3,0.2614921
GreedyPP(0_0_0),34,27278,35,188387,17.21032978,34.26524115,10,0.1570594
GreedyPP(0_1_0),34,27278,35,188387,18.24793969,34.84842801,5,0.1606633
GreedyPP(0_0_1),34,27278,35,188387,17.21032906,34.26524115,10,0.1425005
SievePP(1e-008_1.5_0.001_0),34,27278,35,367395,17.21032906,34.26524115,10,0.2674501
SievePP(1e-008_1.5_0.001_1),34,27278,35,387476,18.24793816,34.84842801,5,0.2856506
GreedyPP(0_0_0),35,27278,36,177721,17.83094542,35.57766485,9,0.138029
GreedyPP(0_1_0),35,27278,36,177721,18.64994052,35.97546554,3,0.1655581
GreedyPP(0_0_1),35,27278,36,177721,17.83094406,35.57766485,9,0.1819967
SievePP(1e-008_1.5_0.001_0),35,27278,36,337978,17.83094406,35.57766485,9,0.5220285
SievePP(1e-008_1.5_0.001_1),35,27278,36,358135,18.64993858,35.97546554,3,0.271227
GreedyPP(0_0_0),36,27278,37,189646,18.20187773,36.57766485,10,0.1580897
GreedyPP(0_1_0),36,27278,37,189646,19.14330941,36.96220183,3,0.1704955
GreedyPP(0_0_1),36,27278,37,189646,18.20187569,36.57766485,10,0.1539965
SievePP(1e-008_1.5_0.001_0),36,27278,37,369565,18.20187569,36.57766485,10,0.2849952
SievePP(1e-008_1.5_0.001_1),36,27278,37,389808,19.14330864,36.96220183,3,0.302628
GreedyPP(0_0_0),37,27278,38,179410,19.00765466,37.6729064,9,0.1374931
GreedyPP(0_1_0),37,27278,38,179410,19.76192258,37.94754028,2,0.1450383
GreedyPP(0_0_1),37,27278,38,179410,19.00765419,37.6729064,9,0.1440023
SievePP(1e-008_1.5_0.001_0),37,27278,38,346825,19.00765419,37.6729064,9,0.286059
SievePP(1e-008_1.5_0.001_1),37,27278,38,367143,19.76192284,37.94754028,2,0.3910106
GreedyPP(0_0_0),38,27278,39,191128,19.37858697,38.6729064,10,0.1574952
GreedyPP(0_1_0),38,27278,39,191128,20.16449372,38.78559661,3,0.1745357
GreedyPP(0_0_1),38,27278,39,191128,19.37858772,38.6729064,10,0.1729986
SievePP(1e-008_1.5_0.001_0),38,27278,39,366034,19.37858772,38.6729064,10,0.2774983
SievePP(1e-008_1.5_0.001_1),38,27278,39,386433,20.16448975,38.78559661,3,0.2904821
GreedyPP(0_0_0),39,27278,40,204216,19.63648021,39.6729064,11,0.1785549
GreedyPP(0_1_0),39,27278,40,204216,20.69511066,39.95822525,2,0.1799982
GreedyPP(0_0_1),39,27278,40,204216,19.63648033,39.6729064,11,0.1636028
SievePP(1e-008_1.5_0.001_0),39,27278,40,394677,19.63648033,39.6729064,11,0.3295187
SievePP(1e-008_1.5_0.001_1),39,27278,40,415156,20.69511032,39.95822525,2,0.3424491


==> experiments/data/ml-20_raw_old.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
GreedyPP(0_0_0),0,27278,1,12111,0.9999993269,1,1,1.8219998
GreedyPP(0_1_0),0,27278,1,12111,0.9999989271,1,1,0.2084859
GreedyPP(0_0_1),0,27278,1,12111,0.9999989271,1,1,0.0589603
SievePP(1e-008_1_0.001_0),0,27278,1,19232,0.9993325472,1,1,0.0740011
SievePP(1e-008_1_0.001_1),0,27278,1,31343,0.9999989271,1,1,0.1199645
GreedyPP(0_0_0),1,27278,2,25633,1.789044804,2,2,0.1779968
GreedyPP(0_1_0),1,27278,2,25633,1.789044804,2,2,0.1669985
GreedyPP(0_0_1),1,27278,2,25633,1.789044261,2,2,0.0930077
SievePP(1e-008_1_0.001_0),1,27278,2,20927,1.000733256,1.001466513,1,0.082002
SievePP(1e-008_1_0.001_1),1,27278,2,34450,1.499855638,1.999711275,1,0.1449933
GreedyPP(0_0_0),2,27278,3,27973,1.900469372,2.088426352,2,0.127034
GreedyPP(0_1_0),2,27278,3,27973,2.242065619,2.97101593,2,0.1110005
GreedyPP(0_0_1),2,27278,3,27973,1.900469184,2.088426352,2,0.1019961
SievePP(1e-008_1_0.001_0),2,27278,3,44613,1.931181713,2.013439894,2,0.2410116
SievePP(1e-008_1_0.001_1),2,27278,3,59064,2.357910395,2.972482443,2,0.2120221
GreedyPP(0_0_0),3,27278,4,43038,2.702740073,3.217586994,3,0.1829752
GreedyPP(0_1_0),3,27278,4,43038,2.969419577,3.968290567,3,0.2049991
GreedyPP(0_0_1),3,27278,4,43038,2.702740431,3.217586994,3,0.1219601
SievePP(1e-008_1_0.001_0),3,27278,4,72114,2.666307439,3.142600536,3,0.2769989
SievePP(1e-008_1_0.001_1),3,27278,4,87297,2.977276325,3.992144108,3,0.2280045
GreedyPP(0_0_0),4,27278,5,58603,3.572045313,4.579092503,4,0.1919949
GreedyPP(0_1_0),4,27278,5,58603,3.580053453,4.883373022,4,0.24
GreedyPP(0_0_1),4,27278,5,58603,3.572042704,4.579092503,4,0.1590522
SievePP(1e-008_1_0.001_0),4,27278,5,122310,3.466805458,4.504106045,4,0.3979931
SievePP(1e-008_1_0.001_1),4,27278,5,124757,3.557659626,4.96561265,4,0.2979909
GreedyPP(0_0_0),5,27278,6,74290,4.150915953,5.729146719,5,0.222059
GreedyPP(0_1_0),5,27278,6,74290,4.260291406,5.960133314,5,0.2549948
GreedyPP(0_0_1),5,27278,6,74290,4.150914669,5.729146719,5,0.1769973
SievePP(1e-008_1_0.001_0),5,27278,6,158642,4.01441288,5.534133911,5,0.4769639
SievePP(1e-008_1_0.001_1),5,27278,6,162103,4.10679245,5.950442076,5,0.368998
GreedyPP(0_0_0),6,27278,7,90436,4.69309472,6.954635382,6,0.2679587
GreedyPP(0_1_0),6,27278,7,90436,4.69309472,6.954635382,6,0.2989968
GreedyPP(0_0_1),6,27278,7,90436,4.693094254,6.954635382,6,0.2109941
SievePP(1e-008_1_0.001_0),6,27278,7,177730,4.523953671,6.684188128,6,0.5200027
SievePP(1e-008_1_0.001_1),6,27278,7,194562,4.545377254,6.9923172,6,0.452995
GreedyPP(0_0_0),7,27278,8,94651,4.770385766,7.110187531,6,0.2390005
GreedyPP(0_1_0),7,27278,8,94651,4.963562427,7.966848135,6,0.2450017
GreedyPP(0_0_1),7,27278,8,94651,4.770384789,7.110187531,6,0.2289972
SievePP(1e-008_1_0.001_0),7,27278,8,204929,4.896782969,7.684188128,7,0.5599973
SievePP(1e-008_1_0.001_1),7,27278,8,222234,4.956056595,7.961016655,7,0.5500025
GreedyPP(0_0_0),8,27278,9,111479,5.264078089,8.335676193,7,0.3110259
GreedyPP(0_1_0),8,27278,9,111479,5.346907044,8.769507885,7,0.342936
GreedyPP(0_0_1),8,27278,9,111479,5.264075279,8.335676193,7,0.286009
SievePP(1e-008_1_0.001_0),8,27278,9,240508,5.229452133,8.684188128,8,0.6739702
SievePP(1e-008_1_0.001_1),8,27278,9,258176,5.39494133,8.979871511,2,0.5890374
GreedyPP(0_0_0),9,27278,10,128530,5.76665502,9.994996548,8,0.3480201
GreedyPP(0_1_0),9,27278,10,128530,5.76665502,9.994996548,8,0.3969588
GreedyPP(0_0_1),9,27278,10,128530,5.766654968,9.994996548,8,0.2969965
SievePP(1e-008_1_0.001_0),9,27278,10,275429,5.566600923,9.883094788,9,0.8009605
SievePP(1e-008_1_0.001_1),9,27278,10,293461,5.779095173,9.993343115,2,0.6749692
GreedyPP(0_0_0),10,27278,11,145029,6.035503941,10.99499655,9,0.3920163
GreedyPP(0_1_0),10,27278,11,145029,6.227284909,10.99603081,2,0.4159973
GreedyPP(0_0_1),10,27278,11,145029,6.035503387,10.99499655,9,0.3329332
SievePP(1e-008_1_0.001_0),10,27278,11,291013,5.665602207,10.06522894,9,0.6810398
SievePP(1e-008_1_0.001_1),10,27278,11,309352,6.362181187,10.99749732,2,0.6969977
GreedyPP(0_0_0),11,27278,12,162348,6.261238367,11.99499655,10,0.4199995
GreedyPP(0_1_0),11,27278,12,162348,6.628532334,11.90163708,2,0.4640388
GreedyPP(0_0_1),11,27278,12,162348,6.261238575,11.99499655,10,0.3679592
SievePP(1e-008_1_0.001_0),11,27278,12,326423,5.958397919,11.15365529,10,0.8539383
SievePP(1e-008_1_0.001_1),11,27278,12,345028,6.802771568,11.9699266,2,0.7759994
GreedyPP(0_0_0),12,27278,13,168006,6.321834078,12.14883828,10,0.4019963
GreedyPP(0_1_0),12,27278,13,168006,7.24710053,12.95415688,2,0.4390378
GreedyPP(0_0_1),12,27278,13,168006,6.321831226,12.14883828,10,0.3869976
SievePP(1e-008_1_0.001_0),12,27278,13,320490,6.321831226,12.14883828,10,0.7070164
SievePP(1e-008_1_0.001_1),12,27278,13,339358,7.247101307,12.95415688,2,0.7799634
GreedyPP(0_0_0),13,27278,14,142960,6.951488433,13.5008626,8,0.3439304
GreedyPP(0_1_0),13,27278,14,142960,7.652798299,13.90038872,2,0.349997
GreedyPP(0_0_1),13,27278,14,142960,6.951487064,13.5008626,8,0.3339942
SievePP(1e-008_1_0.001_0),13,27278,14,269887,6.951487064,13.5008626,8,0.5950329
SievePP(1e-008_1_0.001_1),13,27278,14,288967,7.652799606,13.90038872,2,0.6409661
GreedyPP(0_0_0),14,27278,15,145611,7.497873279,14.8071537,8,0.3440339
GreedyPP(0_1_0),14,27278,15,145611,8.124468393,14.8006506,2,0.3500084
GreedyPP(0_0_1),14,27278,15,145611,7.497869015,14.8071537,8,0.3309347
SievePP(1e-008_1_0.001_0),14,27278,15,275966,7.497869015,14.8071537,8,0.6060022
SievePP(1e-008_1_0.001_1),14,27278,15,295262,8.124466896,14.8006506,2,0.6560013
GreedyPP(0_0_0),15,27278,16,148029,7.777566938,15.56170559,8,0.3450017
GreedyPP(0_1_0),15,27278,16,148029,8.699866777,15.99627018,2,0.3479917
GreedyPP(0_0_1),15,27278,16,148029,7.777565479,15.56170559,8,0.3400352
SievePP(1e-008_1_0.001_0),15,27278,16,284553,7.777565479,15.56170559,8,0.6199991
SievePP(1e-008_1_0.001_1),15,27278,16,304071,8.699859619,15.99627018,2,0.6739942
GreedyPP(0_0_0),16,27278,17,150203,8.343467287,16.85241795,8,0.3480617
GreedyPP(0_1_0),16,27278,17,150203,9.16480754,16.97908592,2,0.3539855
GreedyPP(0_0_1),16,27278,17,150203,8.343465805,16.85241795,8,0.3420332
SievePP(1e-008_1_0.001_0),16,27278,17,287652,8.343465805,16.85241795,8,0.6280035
SievePP(1e-008_1_0.001_1),16,27278,17,307364,9.164806366,16.97908592,2,0.6929621
GreedyPP(0_0_0),17,27278,18,134304,9.11725717,17.62962627,7,0.3160099
GreedyPP(0_1_0),17,27278,18,134304,9.720372946,17.95579338,2,0.3220009
GreedyPP(0_0_1),17,27278,18,134304,9.117257118,17.62962627,7,0.3049996
SievePP(1e-008_1_0.001_0),17,27278,18,260813,9.117257118,17.62962627,7,0.5720009
SievePP(1e-008_1_0.001_1),17,27278,18,280713,9.720369339,17.95579338,2,0.6609979
GreedyPP(0_0_0),18,27278,19,148524,9.342916315,18.64198875,8,0.4079884
GreedyPP(0_1_0),18,27278,19,148524,10.15257262,18.97572136,2,0.4110019
GreedyPP(0_0_1),18,27278,19,148524,9.34291935,18.64198875,8,0.3350364
SievePP(1e-008_1_0.001_0),18,27278,19,286663,9.34291935,18.64198875,8,0.6239996
SievePP(1e-008_1_0.001_1),18,27278,19,306736,10.15256405,18.97572136,2,0.6869421
GreedyPP(0_0_0),19,27278,20,137190,9.912730632,19.3390646,7,0.3150001
GreedyPP(0_1_0),19,27278,20,137190,10.65609124,19.7700901,2,0.3299961
GreedyPP(0_0_1),19,27278,20,137190,9.912734985,19.3390646,7,0.3139642
SievePP(1e-008_1_0.001_0),19,27278,20,257702,9.912734985,19.3390646,7,0.56106
SievePP(1e-008_1_0.001_1),19,27278,20,277915,10.65609074,19.7700901,2,0.6150402
GreedyPP(0_0_0),20,27278,21,138490,10.5798024,20.81121159,7,0.3170356
GreedyPP(0_1_0),20,27278,21,138490,11.11860964,20.95477295,2,0.3200587
GreedyPP(0_0_1),20,27278,21,138490,10.5797987,20.81121159,7,0.3189966
SievePP(1e-008_1_0.001_0),20,27278,21,264584,10.5797987,20.81121159,7,0.5749977
SievePP(1e-008_1_0.001_1),20,27278,21,284949,11.11860943,20.95477295,2,0.6569582
GreedyPP(0_0_0),21,27278,22,152158,10.8077164,21.82435608,8,0.3830347
GreedyPP(0_1_0),21,27278,22,152158,11.6123282,21.91634941,2,0.4180015
GreedyPP(0_0_1),21,27278,22,152158,10.80771446,21.82435608,8,0.3440345
SievePP(1e-008_1_0.001_0),21,27278,22,287576,10.80771446,21.82435608,8,0.6259629
SievePP(1e-008_1_0.001_1),21,27278,22,308074,11.61232281,21.91634941,2,0.6970342
GreedyPP(0_0_0),22,27278,23,140882,11.50566394,22.87568283,7,0.3299665
GreedyPP(0_1_0),22,27278,23,140882,12.18679272,22.99424934,2,0.3260366
GreedyPP(0_0_1),22,27278,23,140882,11.50566387,22.87568283,7,0.3179999
SievePP(1e-008_1_0.001_0),22,27278,23,267706,11.50566387,22.87568283,7,0.5830134
SievePP(1e-008_1_0.001_1),22,27278,23,288355,12.18678951,22.99424934,2,0.6320403
GreedyPP(0_0_0),23,27278,24,154338,11.69379343,23.88882732,8,0.3920362
GreedyPP(0_1_0),23,27278,24,154338,12.5760214,23.83974075,2,0.4150581
GreedyPP(0_0_1),23,27278,24,154338,11.6937952,23.88882732,8,0.3480002
SievePP(1e-008_1_0.001_0),23,27278,24,292718,11.6937952,23.88882732,8,0.6390018
SievePP(1e-008_1_0.001_1),23,27278,24,313514,12.57601833,23.83974075,2,0.689056
GreedyPP(0_0_0),24,27278,25,156703,11.93323168,24.67193317,8,0.3820368
GreedyPP(0_1_0),24,27278,25,156703,13.1671497,24.94609833,2,0.3679978
GreedyPP(0_0_1),24,27278,25,156703,11.93323231,24.67193317,8,0.3530355
SievePP(1e-008_1_0.001_0),24,27278,25,307597,11.93323231,24.67193317,8,0.6679861
SievePP(1e-008_1_0.001_1),24,27278,25,328521,13.16714764,24.94609833,2,0.7220027
GreedyPP(0_0_0),25,27278,26,144088,12.9911657,25.88027763,7,0.3319991
GreedyPP(0_1_0),25,27278,26,144088,13.65214312,25.96102142,2,0.3310291
GreedyPP(0_0_1),25,27278,26,144088,12.99116898,25.88027763,7,0.3299995
SievePP(1e-008_1_0.001_0),25,27278,26,272565,12.99116898,25.88027763,7,0.5910354
SievePP(1e-008_1_0.001_1),25,27278,26,293618,13.65214539,25.96102142,2,0.6399967
GreedyPP(0_0_0),26,27278,27,157359,13.18448589,26.89342213,8,0.4110616
GreedyPP(0_1_0),26,27278,27,157359,14.07841008,26.87233353,2,0.4289873
GreedyPP(0_0_1),26,27278,27,157359,13.1844902,26.89342213,8,0.3569984
SievePP(1e-008_1_0.001_0),26,27278,27,299367,13.1844902,26.89342213,8,0.6459564
SievePP(1e-008_1_0.001_1),26,27278,27,320521,14.07840729,26.87233353,2,0.7040315
GreedyPP(0_0_0),27,27278,28,159543,13.41882155,27.67652798,8,0.3650384
GreedyPP(0_1_0),27,27278,28,159543,14.69012464,27.9901638,2,0.3750276
GreedyPP(0_0_1),27,27278,28,159543,13.41882515,27.67652798,8,0.3600027
SievePP(1e-008_1_0.001_0),27,27278,28,312603,13.41882515,27.67652798,8,0.6780595
SievePP(1e-008_1_0.001_1),27,27278,28,333861,14.69011784,27.9901638,2,0.7269998
GreedyPP(0_0_0),28,27278,29,126299,14.19667818,28.08376098,6,0.2920602
GreedyPP(0_1_0),28,27278,29,126299,15.14604102,28.82755852,2,0.2920415
GreedyPP(0_0_1),28,27278,29,126299,14.19668102,28.08376098,6,0.287037
SievePP(1e-008_1_0.001_0),28,27278,29,235027,14.19668102,28.08376098,6,0.5110381
SievePP(1e-008_1_0.001_1),28,27278,29,256392,15.14604473,28.82755852,2,0.5629971
GreedyPP(0_0_0),29,27278,30,126993,14.85089151,29.28748679,6,0.2919362
GreedyPP(0_1_0),29,27278,30,126993,15.65503907,29.99759293,2,0.3139955
GreedyPP(0_0_1),29,27278,30,126993,14.85089397,29.28748679,6,0.2890013
SievePP(1e-008_1_0.001_0),29,27278,30,238414,14.85089397,29.28748679,6,0.5170314
SievePP(1e-008_1_0.001_1),29,27278,30,259870,15.65503788,29.99759293,2,0.5720362
GreedyPP(0_0_0),30,27278,31,140802,15.29774747,30.6685276,7,0.3569967
GreedyPP(0_1_0),30,27278,31,140802,16.15294936,30.94037247,2,0.3930056
GreedyPP(0_0_1),30,27278,31,140802,15.2977438,30.6685276,7,0.3160338
SievePP(1e-008_1_0.001_0),30,27278,31,269465,15.2977438,30.6685276,7,0.584058
SievePP(1e-008_1_0.001_1),30,27278,31,291015,16.15296745,30.94037247,2,0.6490012
GreedyPP(0_0_0),31,27278,32,155072,15.50734574,31.6816721,8,0.3930625
GreedyPP(0_1_0),31,27278,32,155072,16.70989762,31.96070099,2,0.4170372
GreedyPP(0_0_1),31,27278,32,155072,15.50734234,31.6816721,8,0.3490413
SievePP(1e-008_1_0.001_0),31,27278,32,296165,15.50734234,31.6816721,8,0.6429567
SievePP(1e-008_1_0.001_1),31,27278,32,317800,16.70990181,31.96070099,2,0.7060124
GreedyPP(0_0_0),32,27278,33,128786,16.25056911,32.32628989,6,0.2930387
GreedyPP(0_1_0),32,27278,33,128786,17.09355595,32.98979568,2,0.2940365
GreedyPP(0_0_1),32,27278,33,128786,16.25056648,32.32628989,6,0.2950344
SievePP(1e-008_1_0.001_0),32,27278,33,241035,16.25056648,32.32628989,6,0.5249982
SievePP(1e-008_1_0.001_1),32,27278,33,262744,17.09355354,32.98979568,2,0.5800347
GreedyPP(0_0_0),33,27278,34,129343,16.91156214,33.55670524,6,0.2980632
GreedyPP(0_1_0),33,27278,34,129343,17.63187305,33.85690308,2,0.2960322
GreedyPP(0_0_1),33,27278,34,129343,16.91156387,33.55670524,6,0.2960567
SievePP(1e-008_1_0.001_0),33,27278,34,240391,16.91156387,33.55670524,6,0.5209988
SievePP(1e-008_1_0.001_1),33,27278,34,262190,17.63187408,33.85690308,2,0.5790318
GreedyPP(0_0_0),34,27278,35,142671,17.37126738,34.93774605,7,0.3590361
GreedyPP(0_1_0),34,27278,35,142671,18.15256408,34.98521423,2,0.3889978
GreedyPP(0_0_1),34,27278,35,142671,17.37127304,34.93774605,7,0.325999
SievePP(1e-008_1_0.001_0),34,27278,35,270687,17.37127304,34.93774605,7,0.585033
SievePP(1e-008_1_0.001_1),34,27278,35,292559,18.152565,34.98521423,2,0.6450406
GreedyPP(0_0_0),35,27278,36,130340,17.59834517,35.04015517,6,0.2969999
GreedyPP(0_1_0),35,27278,36,130340,18.62932728,35.9436264,2,0.3030585
GreedyPP(0_0_1),35,27278,36,130340,17.59834862,35.04015517,6,0.2969988
SievePP(1e-008_1_0.001_0),35,27278,36,250218,17.59834862,35.04015517,6,0.5447937
SievePP(1e-008_1_0.001_1),35,27278,36,272158,18.62932968,35.9436264,2,0.5970383
GreedyPP(0_0_0),36,27278,37,130810,18.45482578,36.65457892,6,0.2969982
GreedyPP(0_1_0),36,27278,37,130810,19.1850492,36.90153503,2,0.2999996
GreedyPP(0_0_1),36,27278,37,130810,18.45481491,36.65457892,6,0.2959628
SievePP(1e-008_1_0.001_0),36,27278,37,245619,18.45481491,36.65457892,6,0.5350055
SievePP(1e-008_1_0.001_1),36,27278,37,267625,19.18505478,36.90153503,2,0.5870327
GreedyPP(0_0_0),37,27278,38,143920,18.72607531,37.65457892,7,0.3580366
GreedyPP(0_1_0),37,27278,38,143920,19.67185866,37.9384613,2,0.3969976
GreedyPP(0_0_1),37,27278,38,143920,18.72606659,37.65457892,7,0.3240335
SievePP(1e-008_1_0.001_0),37,27278,38,275075,18.72606659,37.65457892,7,0.621901
SievePP(1e-008_1_0.001_1),37,27278,38,297139,19.67186928,37.9384613,2,0.7300559
GreedyPP(0_0_0),38,27278,39,145528,19.03722486,38.45082927,7,0.3349983
GreedyPP(0_1_0),38,27278,39,145528,20.14482924,38.94408798,2,0.3370007
GreedyPP(0_0_1),38,27278,39,145528,19.03721237,38.45082927,7,0.3269934
SievePP(1e-008_1_0.001_0),38,27278,39,284171,19.03721237,38.45082927,7,0.6160608
SievePP(1e-008_1_0.001_1),38,27278,39,306313,20.14483261,38.94408798,2,0.675
GreedyPP(0_0_0),39,27278,40,132103,20.09243255,39.94880462,6,0.3020369
GreedyPP(0_1_0),39,27278,40,132103,20.6378958,39.90995407,2,0.3020397
GreedyPP(0_0_1),39,27278,40,132103,20.09242821,39.94880462,6,0.2990365
SievePP(1e-008_1_0.001_0),39,27278,40,246841,20.09242821,39.94880462,6,0.5360368
SievePP(1e-008_1_0.001_1),39,27278,40,269043,20.63790131,39.90995407,2,0.6409644


==> experiments/data/ml-20_raw_quick.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,27278,1,11497,0.9999808844,1,1,0.02385397
Greedy+Max_0,0,27278,1,11497,0.9999806285,1,1,0.0305007
GreedyOrMax_0,0,27278,1,11497,0.9999806285,1,1,0.0275575
Sieve_1e-008_1_0.001,0,27278,1,17738,0.9999490976,1,1,0.0369983
Sieve+Max_1e-008_1_0.001,0,27278,1,29234,0.9999806285,1,1,0.052992
SieveOrMax_1e-008_1_0.001,0,27278,1,29234,0.9999806285,1,1,0.0520027
Greedy_0,1,27278,2,24735,1.925018506,2,2,0.0690012
Greedy+Max_0,1,27278,2,24735,1.925018506,2,2,0.0880037
GreedyOrMax_0,1,27278,2,24735,1.925018311,2,2,0.0424585
Sieve_1e-008_1_0.001,1,27278,2,16598,1.000734329,1.001468658,1,0.039498
Sieve+Max_1e-008_1_0.001,1,27278,2,29837,1.499771833,1.999543667,1,0.0590006
SieveOrMax_1e-008_1_0.001,1,27278,2,29837,1.499771833,1.999543667,1,0.0590018
Greedy_0,2,27278,3,39091,2.729923727,3,3,0.1024262
Greedy+Max_0,2,27278,3,39091,2.729923727,3,3,0.1109232
GreedyOrMax_0,2,27278,3,39091,2.729923248,3,3,0.0710127
Sieve_1e-008_1_0.001,2,27278,3,47642,1.860107183,2.001468658,2,0.1459945
Sieve+Max_1e-008_1_0.001,2,27278,3,62000,2.31359148,2.964062691,2,0.0934987
SieveOrMax_1e-008_1_0.001,2,27278,3,62000,1.999816298,2.999632597,1,0.091503
Greedy_0,3,27278,4,42847,2.79605733,3.063331604,3,0.0714991
Greedy+Max_0,3,27278,4,42847,3.210739204,3.962594032,3,0.0755178
GreedyOrMax_0,3,27278,4,42847,2.796057224,3.063331604,3,0.065036
Sieve_1e-008_1_0.001,3,27278,4,76967,2.635090278,3.00946641,3,0.1774997
Sieve+Max_1e-008_1_0.001,3,27278,4,92219,2.977580547,3.701250792,3,0.1379562
SieveOrMax_1e-008_1_0.001,3,27278,4,92219,2.635090828,3.00946641,3,0.1399598
Greedy_0,4,27278,5,58760,3.51536442,4.071329355,4,0.1204941
Greedy+Max_0,4,27278,5,58760,3.803484228,4.976228476,4,0.1275609
GreedyOrMax_0,4,27278,5,58760,3.515364408,4.071329355,4,0.0825299
Sieve_1e-008_1_0.001,4,27278,5,104187,3.479570695,4.167889595,4,0.2014971
Sieve+Max_1e-008_1_0.001,4,27278,5,120193,3.698241472,4.922363281,4,0.1645443
SieveOrMax_1e-008_1_0.001,4,27278,5,120193,3.479570866,4.167889595,4,0.1554956
Greedy_0,5,27278,6,75313,4.172423199,5.085160017,5,0.1435739
Greedy+Max_0,5,27278,6,75313,4.483061239,5.984226227,5,0.1554962
GreedyOrMax_0,5,27278,6,75313,4.172422886,5.085160017,5,0.1024979
Sieve_1e-008_1_0.001,5,27278,6,138493,4.23950243,5.369422674,5,0.2531136
Sieve+Max_1e-008_1_0.001,5,27278,6,155133,4.388682365,5.967373848,5,0.1966439
SieveOrMax_1e-008_1_0.001,5,27278,6,155133,4.23950243,5.369422674,5,0.2269998
Greedy_0,6,27278,7,92390,4.802741816,6.243583202,6,0.1920632
Greedy+Max_0,6,27278,7,92390,4.980678486,6.998056889,6,0.1924984
GreedyOrMax_0,6,27278,7,92390,4.802741051,6.243583202,6,0.1374379
Sieve_1e-008_1_0.001,6,27278,7,174128,4.976267338,6.727895975,6,0.3368461
Sieve+Max_1e-008_1_0.001,6,27278,7,191303,5.029968262,6.957791567,6,0.2726549
SieveOrMax_1e-008_1_0.001,6,27278,7,191303,4.976267338,6.727895975,6,0.269501
Greedy_0,7,27278,8,109721,5.293221629,7.243583202,7,0.1910614
Greedy+Max_0,7,27278,8,109721,5.472446828,7.924276829,7,0.2156687
GreedyOrMax_0,7,27278,8,109721,5.29322052,7.243583202,7,0.1630436
Sieve_1e-008_1_0.001,7,27278,8,222807,5.487943649,7.727895975,7,0.4074964
Sieve+Max_1e-008_1_0.001,7,27278,8,228357,5.574249268,7.97121501,7,0.3085523
SieveOrMax_1e-008_1_0.001,7,27278,8,228357,5.487943649,7.727895975,7,0.2992658
Greedy_0,8,27278,9,127502,5.787502994,8.409292936,8,0.2115084
Greedy+Max_0,8,27278,9,127502,5.889803075,8.882409811,8,0.2346395
GreedyOrMax_0,8,27278,9,127502,5.787500858,8.409292936,8,0.1594306
Sieve_1e-008_1_0.001,8,27278,9,242251,5.900992087,8.741726637,8,0.3964958
Sieve+Max_1e-008_1_0.001,8,27278,9,260236,6.018364429,8.932830334,7,0.3535589
SieveOrMax_1e-008_1_0.001,8,27278,9,260236,5.900990009,8.741726637,8,0.3396148
Greedy_0,9,27278,10,132740,6.251998054,9.404037714,8,0.1795607
Greedy+Max_0,9,27278,10,132740,6.290292561,9.985235453,8,0.1976821
GreedyOrMax_0,9,27278,10,132740,6.251996994,9.404037714,8,0.1756314
Sieve_1e-008_1_0.001,9,27278,10,254591,6.202715211,9.295154572,8,0.3901077
Sieve+Max_1e-008_1_0.001,9,27278,10,272912,6.385693073,9.981456995,7,0.3509972
SieveOrMax_1e-008_1_0.001,9,27278,10,272912,6.202712536,9.295154572,8,0.3475025


==> experiments/data/ml-20_raw_times.csv <==
algName,condID,nItems,capacity,oracleCalls,obj,cost,nItems,runTime
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.3611393
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.2020597
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1720457
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1740436
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1350338
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1935384
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1805375
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1730003
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1379994
Greedy_0,0,27278,1,12549,0.9998584731,1,1,0.1395838
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1225711
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1350025
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.105075
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1224995
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1194968
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1452209
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1170398
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1317581
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1100687
Greedy+Max_0,0,27278,1,12549,0.9998584731,1,1,0.1300173
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1010211
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1196925
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.106512
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1150646
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1030326
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1159857
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.0991227
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1359759
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.1260271
GreedyOrMax_0,0,27278,1,12549,0.9998584731,1,1,0.149025
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1555268
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1590386
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1351334
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1436274
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1380853
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.140622
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1247068
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1440552
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1175911
Sieve_1e-008_1_0.001,0,27278,1,22121,0.999858439,1,1,0.1315141
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1914989
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.183461
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1844981
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1970558
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.181499
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1859795
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1869603
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1835515
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1939963
Sieve+Max_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1769985
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1749869
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1945367
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1790402
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1779434
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1810063
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.190249
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.1805016
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.182594
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.2190496
SieveOrMax_1e-008_1_0.001,0,27278,1,34669,0.999858439,1,1,0.2224516
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1654995
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.2095474
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1621112
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.2150407
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1780941
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1780776
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1520691
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1754977
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1470032
Greedy_0,1,27278,2,26489,1.822526616,2,2,0.1830003
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1502373
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1714467
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1435
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1689999
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1454996
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1770002
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1484459
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1740294
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1515668
Greedy+Max_0,1,27278,2,26489,1.822526616,2,2,0.1735424
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1658704
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1850021
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1471369
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1811041
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1475181
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1724962
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1405514
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1729429
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.1444893
GreedyOrMax_0,1,27278,2,26489,1.822526616,2,2,0.2110118
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1485683
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1601116
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1366039
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.2118958
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1830452
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1835082
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1480289
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1817788
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1345906
Sieve_1e-008_1_0.001,1,27278,2,23051,1.000308633,1.000617266,1,0.1587001
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1995776
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1840993
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1924586
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2350041
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2100003
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2461014
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2015665
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1886112
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1804994
Sieve+Max_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1800334
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1841164
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1790317
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1789446
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1740004
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1765024
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.176
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1806194
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.2029432
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.1905761
SieveOrMax_1e-008_1_0.001,1,27278,2,36992,1.499913692,1.999827385,1,0.185158
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1685504
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.184555
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1505184
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1865035
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1720975
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1905534
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.152997
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1825843
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1570515
Greedy_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1984552
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1464435
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1739475
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1469998
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.21212
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.156998
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1749965
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1500558
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1690573
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1440023
Greedy+Max_0,2,27278,3,28820,2.361890748,2.999827385,2,0.1765416
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1420511
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1751433
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.165037
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1871053
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1764956
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1932766
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1920694
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.2310577
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.1945891
GreedyOrMax_0,2,27278,3,28820,1.959137944,2.128711224,2,0.2089506
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2426722
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2429544
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2095048
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2194996
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2056409
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.224499
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2555188
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2975233
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.2865642
Sieve_1e-008_1_0.001,2,27278,3,47965,1.891245277,2.000617266,2,0.3546113
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3741515
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3523585
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3370468
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3015323
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3302413
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.2932754
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3185944
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3586487
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.3377448
Sieve+Max_1e-008_1_0.001,2,27278,3,62844,2.268094063,2.993460178,2,0.322795
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.317022
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3136115
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.285122
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.2732124
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3214422
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3410058
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.2930006
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.2945964
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3001931
SieveOrMax_1e-008_1_0.001,2,27278,3,62844,1.999728441,2.999456882,1,0.3110156
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2402163
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2685202
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2044439
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2520002
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.207442
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.272516
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2731117
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2915318
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2220971
Greedy_0,3,27278,4,44259,2.625853075,3.128711224,3,0.3070499
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2115562
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2799935
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2569968
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.3175704
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2384521
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2819471
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2425812
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2571031
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.1980081
Greedy+Max_0,3,27278,4,44259,3.002042608,3.971667051,3,0.2419468
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2164992
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2460901
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.1910125
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2995018
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2815005
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.326998
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2980387
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2855454
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2231052
GreedyOrMax_0,3,27278,4,44259,2.625853075,3.128711224,3,0.2754555
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3855349
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3912114
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3521975
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3576651
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3497092
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.351632
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3215378
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3425002
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3075915
Sieve_1e-008_1_0.001,3,27278,4,75358,2.585038723,3.000617266,3,0.3275828
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.5074496
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.5060444
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.4297553
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3945069
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.37904
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3885631
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.4079407
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.4260024
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3885501
Sieve+Max_1e-008_1_0.001,3,27278,4,90921,2.957606077,3.836416006,3,0.3939858
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3687414
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3745526
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3721211
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3735018
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3614874
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3795986
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3644974
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3747164
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.3685121
SieveOrMax_1e-008_1_0.001,3,27278,4,90921,2.585038723,3.000617266,3,0.367946
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.272507
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3389435
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2479378
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3204774
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2491654
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3144489
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2584975
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3095382
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.278998
Greedy_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3555494
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2765051
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3621195
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2565826
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3210764
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2606474
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3165554
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2475771
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.320553
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.2519593
Greedy+Max_0,4,27278,5,60323,3.509015079,4.948645353,4,0.3135045
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2464899
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3240346
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2495005
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.317559
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.253535
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3160645
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2634992
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.3514994
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.2631891
GreedyOrMax_0,4,27278,5,60323,3.206709103,4.128711224,4,0.310011
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4304448
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4560999
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4229724
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.528053
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4649485
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4956292
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4350136
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4745792
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4355022
Sieve_1e-008_1_0.001,4,27278,5,121771,3.167178933,4.001027584,4,0.4719947
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5195249
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5324978
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5215142
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5646304
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.545523
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5284382
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.4985601
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5159403
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.5669411
Sieve+Max_1e-008_1_0.001,4,27278,5,137939,3.47885561,4.952794075,4,0.600274
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.6097518
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5512364
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5246881
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.7020734
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.7275778
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.6040612
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.6466294
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.591999
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5120787
SieveOrMax_1e-008_1_0.001,4,27278,5,137939,3.167178933,4.001027584,4,0.5214437
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3080027
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4646652
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3580405
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4531981
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3785945
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.5462506
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3775717
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4245687
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3540914
Greedy_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4299509
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3130005
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4016021
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3195029
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4000559
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3145564
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4484535
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3302191
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.4010224
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.2981645
Greedy+Max_0,5,27278,6,77015,3.982529543,5.964509964,5,0.3839745
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.295564
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3854405
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3564994
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4235533
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3260036
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4146206
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3089426
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4060434
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.3284407
GreedyOrMax_0,5,27278,6,77015,3.711464468,5.128711224,5,0.4249437
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6300947
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7014943
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7083238
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7597723
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6322212
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6094958
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.673576
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7154986
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.6397214
Sieve_1e-008_1_0.001,5,27278,6,159362,3.692215681,5.001027584,5,0.7337446
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.8158518
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.6978635
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.7575503
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.8001259
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.8026763
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.7644339
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.7872702
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,1.1481205
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.9957054
Sieve+Max_1e-008_1_0.001,5,27278,6,176133,3.997241974,5.954576492,5,0.9117096
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7745084
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.8180938
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7033323
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7006443
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.8286102
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.789548
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.7776366
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.8831246
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.6711553
SieveOrMax_1e-008_1_0.001,5,27278,6,176133,3.692215681,5.001027584,5,0.6604443
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3625616
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4771165
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3925368
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.5390759
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.388
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.5426514
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4021647
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.5340617
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3796094
Greedy_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4606032
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4002095
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.5156848
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4245141
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.5431394
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.3810282
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4845666
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.3654839
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4900689
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.3646352
Greedy+Max_0,6,27278,7,94174,4.373899738,6.975843906,4,0.4714463
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3715448
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4724607
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3991701
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4795416
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4094886
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4954495
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3750424
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4655299
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.3600107
GreedyOrMax_0,6,27278,7,94174,4.319108823,6.550986767,6,0.4785005
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.828984
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8075647
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8190352
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8800071
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.7495528
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.8339999
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.853147
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.7571646
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.6890834
Sieve_1e-008_1_0.001,6,27278,7,197021,4.150527954,6.001027584,6,0.7789491
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8471157
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8398441
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8075039
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8180471
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8106095
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.8216311
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.984004
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.950889
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,1.0706054
Sieve+Max_1e-008_1_0.001,6,27278,7,214261,4.454169273,6.853018045,6,0.9660686
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8470371
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8024578
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8011227
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8077422
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.7896163
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8331358
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.7859333
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8427005
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.9235458
SieveOrMax_1e-008_1_0.001,6,27278,7,214261,4.150527954,6.001027584,6,0.8310969
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.367689
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4861254
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3785569
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4870658
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3730734
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.5371149
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3845548
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4960661
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3960036
Greedy_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4960166
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.396621
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4974639
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4487972
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.6322679
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4105001
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.5104783
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4061959
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4795012
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.3655368
Greedy+Max_0,7,27278,8,97968,4.880693141,7.975843906,5,0.4709451
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.375592
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4720015
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3649463
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4791138
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3829448
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.5445509
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3740019
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4762432
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.3499476
GreedyOrMax_0,7,27278,8,97968,4.73408388,7.390017271,6,0.4469415
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9058466
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.03278
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9969064
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9803716
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9817364
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.0171532
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.8660454
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.1351174
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,1.0737274
Sieve_1e-008_1_0.001,7,27278,8,237165,4.598991871,7.001027584,7,0.9809854
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9281232
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9676439
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9532214
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9506841
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.942305
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,1.0104852
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,1.0000882
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9375389
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,0.9462155
Sieve+Max_1e-008_1_0.001,7,27278,8,254844,4.858488083,7.954576492,7,1.0178147
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.15118
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.3382745
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,0.9760601
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.1287783
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.0553728
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.0025901
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.2943796
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.1435836
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,1.0225974
SieveOrMax_1e-008_1_0.001,7,27278,8,254844,4.598991871,7.001027584,7,0.9599917
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.4361496
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6626033
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5255368
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,1.0603313
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5783935
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.8902096
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6722437
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.9399202
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6441781
Greedy_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6242624
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4394964
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.5535062
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4280356
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.639949
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4399993
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.6011445
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4314995
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.5690552
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.4290994
Greedy+Max_0,8,27278,9,114690,5.29821416,8.908489704,7,0.6175809
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5100921
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6276092
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5106342
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.620312
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.4341227
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6578178
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.4935796
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.861038
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.5763319
GreedyOrMax_0,8,27278,9,114690,5.211956684,8.632773638,7,0.6071122
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0337715
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.036109
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,0.9640872
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0879963
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,0.9391516
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0496822
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.1372587
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0902974
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.0076948
Sieve_1e-008_1_0.001,8,27278,9,263243,4.946464603,8.001027584,8,1.017676
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1516704
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1966098
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1341275
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.29435
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1992551
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.1053969
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.0860956
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.2481721
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.0595547
Sieve+Max_1e-008_1_0.001,8,27278,9,281309,5.243314026,8.849516869,4,1.151073
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.0550474
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.198453
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1123795
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1596326
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1776305
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1586916
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.2166193
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1496104
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.2801454
SieveOrMax_1e-008_1_0.001,8,27278,9,281309,4.998548508,8.997097015,1,1.1071144
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5296129
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7785497
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.4970868
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7066359
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5003783
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7410565
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5584972
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7316015
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5556316
Greedy_0,9,27278,10,131744,5.531925545,9.632773638,8,0.6845385
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.5036341
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.7231724
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.484
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.7472528
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.480024
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.6641916
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.4871522
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.8014105
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.5735392
Greedy+Max_0,9,27278,10,131744,5.758652324,9.837232113,3,0.6722295
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5020019
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.6970899
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.5310193
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7537114
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.6507095
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.9925834
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.532999
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.7004833
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.494847
GreedyOrMax_0,9,27278,10,131744,5.531925545,9.632773638,8,0.9011249
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2198773
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.4208915
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.3771712
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2795418
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.201121
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2599988
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2042857
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2529548
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.2311931
Sieve_1e-008_1_0.001,9,27278,10,299323,5.4034207,9.422529697,9,1.3034978
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.2596927
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.319145
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3335255
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.2553243
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.288697
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.8187457
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3504322
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3536658
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.4376742
Sieve+Max_1e-008_1_0.001,9,27278,10,317736,5.756702423,9.849516869,5,1.3387359
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2491393
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2960385
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2171228
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.3396774
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.3140836
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.4747328
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.4007368
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2521447
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2921837
SieveOrMax_1e-008_1_0.001,9,27278,10,317736,5.49988699,9.999773979,1,1.2564961

